Seismic sensitivity to sub-surface solar activity from 18 years of GOLF/SoHO observations

Solar activity has significantly changed over the last two Schwabe cycles. After a long and deep minimum at the end of Cycle 23, the weaker activity of Cycle 24 contrasts with the previous cycles. In this work, the response of the solar acoustic oscillations to solar activity is used in order to provide insights on the structural and magnetic changes in the sub-surface layers of the Sun during this on-going unusual period of low activity. We analyze 18 years of continuous observations of the solar acoustic oscillations collected by the Sun-as-a-star GOLF instrument onboard the SoHO spacecraft. From the fitted mode frequencies, the temporal variability of the frequency shifts of the radial, dipolar, and quadrupolar modes are studied for different frequency ranges which are sensitive to different layers in the solar sub-surface interior. The low-frequency modes show nearly unchanged frequency shifts between Cycles 23 and 24, with a time evolving signature of the quasi-biennial oscillation, which is particularly visible for the quadrupole component revealing the presence of a complex magnetic structure. The modes at higher frequencies show frequency shifts 30% smaller during Cycle~24, which is in agreement with the decrease observed in the surface activity between Cycles 23 and 24. The analysis of 18 years of GOLF oscillations indicates that the structural and magnetic changes responsible for the frequency shifts remained comparable between Cycle 23 and Cycle 24 in the deeper sub-surface layers below 1400 km as revealed by the low-frequency modes. The frequency shifts of the higher-frequency modes, sensitive to shallower regions, show that Cycle 24 is magnetically weaker in the upper layers of Sun.

==> make_fig_idl/freqshift_1800-2450_GOLF_365d.txt <==
   2.4501845000000000e+06   7.4087915247365290e-03   1.2509242453761291e-02   1.9081925917863771e-02   2.1088802508487801e-02  -8.1056665210496610e-03   1.9903885708274564e-02   1.5391353725057450e-02   2.4861884373081383e-02   2.6958194637974841e-02   3.5628894370618412e-02   2.4501845000000000e+06   7.2626027397260259e+01
   2.4502755000000000e+06   7.0077459596227980e-03   1.2148358535209994e-02   1.1814980920871760e-03   1.9939483355242277e-02   4.2498313047964111e-03   2.0588162307158969e-02   1.8136331035836197e-02   2.2932719860874438e-02  -9.8682664377993754e-03   3.2786040149924173e-02   2.4502755000000000e+06   7.3275890410958880e+01
   2.4503675000000000e+06  -1.3851533368449676e-03   1.2919609944363489e-02  -1.4146348622206326e-02   2.2110722891811662e-02  -1.1425298159062862e-02   2.0821776422506162e-02   2.8670427857379926e-02   2.4700825820774184e-02   1.0437149495290969e-02   2.9426610605054120e-02   2.4503675000000000e+06   7.6603561643835548e+01
   2.4504585000000000e+06   6.9451200106043700e-04   1.3462050516534331e-02   7.7038810844774362e-04   2.4347436154192274e-02   1.4348141382421319e-03   2.1243333725731867e-02  -4.0042950751150190e-04   2.4882795646608075e-02  -1.9706514659654770e-02   3.7223409180752370e-02   2.4504585000000000e+06   8.1291506849315056e+01
   2.4505495000000000e+06   1.0653165031545663e-02   1.4108514472016184e-02  -1.1201807271899561e-02   2.4242511077580409e-02   3.3061501504981605e-02   2.4892186337045985e-02   1.1251815869539723e-02   2.4193731760370533e-02  -3.7575631562134268e-02   2.5293310690550273e-02   2.4505495000000000e+06   8.7602739726027380e+01
   2.4506405000000000e+06  -8.3401777593322488e-03   1.4091390920809214e-02  -2.3891943187738102e-03   2.4877492265313578e-02   4.6862963123149824e-03   2.3103463426889320e-02  -3.0333941045485459e-02   2.5426179038870959e-02  -1.2118143664062869e-02   2.6276769153776674e-02   2.4506405000000000e+06   9.6486027397260258e+01
   2.4507325000000000e+06  -1.8482319900723160e-02   1.3468832668780415e-02   2.5967305563685456e-03   2.3556471921994913e-02  -1.5522435703736860e-02   2.3325634712978566e-02  -4.1676118123884012e-02   2.3110397276229034e-02   2.7644999888276768e-02   2.0404653192628946e-02   2.4507325000000000e+06   1.0821589041095895e+02
   2.4508235000000000e+06  -1.9670275979209992e-02   1.3964303528483232e-02  -1.1371957019632003e-02   2.5462491084143970e-02   5.7524565847162827e-03   2.3003946352081320e-02  -5.5542567946698811e-02   2.4281834530270986e-02   4.0610997970004808e-02   2.1084358957472071e-02   2.4508235000000000e+06   1.1865534246575348e+02
   2.4509145000000000e+06  -1.4110721675192969e-02   1.3591940980129944e-02  -4.2386730650266193e-02   2.7197001775464850e-02  -3.9953022247629144e-02   2.1367262509685559e-02   3.6579949653201042e-02   2.3120210024129294e-02   1.2132218881420238e-01   1.7842181073359539e-02   2.4509145000000000e+06   1.2727479452054790e+02
   2.4510055000000000e+06   8.8927882899358102e-03   1.3096798578701826e-02  -2.7236646436199434e-02   2.6789733896187603e-02  -1.9392725645186040e-02   2.1352362100608809e-02   5.8989126010329636e-02   2.1113287272146009e-02   6.5761996995671673e-02   2.4141967367857137e-02   2.4510055000000000e+06   1.3785972602739719e+02
   2.4510975000000000e+06   1.7549204967701324e-02   1.2567510233617225e-02   1.1191497031027746e-02   2.3533071627567823e-02   3.1065397691961011e-03   2.0584730719525567e-02   3.8587891484721859e-02   2.1487990852316560e-02  -1.5426604767272921e-02   2.3107448272280812e-02   2.4510975000000000e+06   1.4430301369863017e+02
   2.4511885000000000e+06   1.9924149383737662e-02   1.2548951576526102e-02   1.5290776773092530e-02   2.2566580255082399e-02   1.3035066455201551e-02   2.0487012950026161e-02   3.2655064711646295e-02   2.2338671719687384e-02   2.0023898942252067e-03   2.4914826335211041e-02   2.4511885000000000e+06   1.5357315068493156e+02
   2.4512795000000000e+06   2.5732385688814037e-02   1.2515970297094326e-02   3.8461100901682241e-02   2.3459246700092678e-02   3.0510645485823079e-02   2.0312920440497165e-02   9.5360283408245546e-03   2.1601554979394502e-02  -3.4821604072437985e-02   2.3583955987993125e-02   2.4512795000000000e+06   1.6453479452054799e+02
   2.4513705000000000e+06   3.0281362339480457e-02   1.2724140168221914e-02   4.8558012315585979e-02   2.4672579032520552e-02   3.8354002783158238e-02   2.0356185919512881e-02   6.9350737145922273e-03   2.1716130398480159e-02  -1.5282752304176448e-02   2.6197701457392926e-02   2.4513705000000000e+06   1.7269095890410949e+02
   2.4514625000000000e+06   4.6487701346142350e-02   1.2931050201316059e-02   7.5462367255207760e-02   2.6055073538208493e-02   5.1311448265917305e-02   2.1833684530093420e-02   2.4576129441066512e-02   2.0371396223022763e-02   2.0893496382886685e-02   2.7878871117895256e-02   2.4514625000000000e+06   1.8008767123287660e+02
   2.4515535000000000e+06   6.4473530810334218e-02   1.2468262996797841e-02   8.6170950024001283e-02   2.2823518891520223e-02   5.0734569258914418e-02   2.4074919639444116e-02   5.8034812711444048e-02   1.8940229648916757e-02   1.4766175161832812e-01   2.6279878279013194e-02   2.4515535000000000e+06   1.7948849315068486e+02
   2.4516445000000000e+06   5.3329336585099162e-02   1.2707510132746899e-02   5.6474410673880385e-02   2.2437837039794194e-02   3.4636581162598171e-02   2.2878882295369572e-02   6.6162219079985124e-02   2.0869639501399799e-02   1.1507145561457584e-01   2.6860328284857900e-02   2.4516445000000000e+06   1.7637643835616436e+02
   2.4517355000000000e+06   4.2067561440679330e-02   1.2897007278727817e-02   3.8574183947422874e-02   2.2085430283664456e-02   3.3932242507172507e-02   2.4631682768737458e-02   5.0958479504485864e-02   2.0789734549368308e-02   1.4432743977875523e-01   3.5004529503867003e-02   2.4517355000000000e+06   1.7072493150684949e+02
   2.4518275000000000e+06   2.2736287998395176e-02   1.3739604139638895e-02   3.6155964659450784e-02   2.2354139477139285e-02   1.3525410144479364e-02   2.2811906941201120e-02   1.6075444280001454e-02   2.6973569920442735e-02  -1.0389191396111651e-01   3.0662155473721576e-02   2.4518275000000000e+06   1.7018712328767134e+02
   2.4519185000000000e+06   2.9674732779808081e-02   1.3480008726010221e-02   3.3480899932390069e-02   2.4848701509773308e-02   1.9055365560980080e-02   2.0679426352304138e-02   4.1755525680269016e-02   2.5438713217638787e-02   3.6166565694184402e-02   2.7113109570455211e-02   2.4519185000000000e+06   1.8191315068493157e+02
   2.4520095000000000e+06   5.0231036790160756e-02   1.3757374264629975e-02   6.5099322708856100e-02   2.6046237960183915e-02   2.4623834708173566e-02   2.1874450591784986e-02   6.8606950109979734e-02   2.4114636508516606e-02   1.6835136744496176e-01   2.2722563490448187e-02   2.4520095000000000e+06   1.9080602739726018e+02
   2.4521005000000000e+06   4.4234572409601762e-02   1.3123616263040663e-02   5.6978032384527769e-02   2.6777911155196558e-02   2.0545840351954142e-02   2.1552203413482105e-02   5.8944742198743322e-02   2.1040938508165005e-02   2.7711403236877641e+00   3.7667173020274725e-02   2.4521005000000000e+06   1.9250712328767108e+02
   2.4521925000000000e+06   5.0482691917820510e-02   1.2961902573293743e-02   6.3988968345030775e-02   2.8670415794018786e-02   3.6931769930730718e-02   2.2440064375127567e-02   5.4293948135197868e-02   1.9070764120319397e-02   1.9299098200045703e-01   2.9556545029450328e-02   2.4521925000000000e+06   1.9208958904109605e+02
   2.4522835000000000e+06   1.8495450890310038e-02   1.4631070301440350e-02   3.7705022671022284e-02   3.1641047279445826e-02   3.1007283894353994e-03   2.4104357397855262e-02   2.2240679787113454e-02   2.2637116684617254e-02   1.0354844003935040e-01   2.7855377276338925e-02   2.4522835000000000e+06   1.7799506849315063e+02
   2.4523745000000000e+06   2.1067287291949540e-03   1.4211729027782227e-02   3.1339099060261617e-02   2.6761485367453458e-02  -2.1547237795543208e-02   2.6236786533754417e-02  -9.6390552302464164e-04   2.1810684334183501e-02   1.0651691012314715e-01   2.4753363212115482e-02   2.4523745000000000e+06   1.6066547945205463e+02
   2.4524655000000000e+06  -1.1111004802348709e-02   1.4828697074589571e-02   2.5205355638265318e-02   2.9449316465165510e-02  -3.6079522610509021e-02   2.5231070332648285e-02  -1.2565883621834282e-02   2.3415664244780428e-02  -2.6694037741060876e-02   3.4416093506119294e-02   2.4524655000000000e+06   1.5000986301369866e+02
   2.4525575000000000e+06  -2.4731144641532289e-02   1.5548559971613050e-02   2.1621621535687021e-03   2.9688410744022051e-02  -4.5356346721636187e-02   2.6558407531475141e-02  -2.5533405545183855e-02   2.5125324231791545e-02  -3.7562377471480855e-02   3.1879949552660387e-02   2.4525575000000000e+06   1.3460054794520548e+02
   2.4526485000000000e+06  -1.1487703037047959e-02   1.5449383064489407e-02  -1.7783800050194077e-02   2.6347053723551169e-02  -6.9452377640180484e-03   2.7293336780925739e-02  -9.3748059521393621e-03   2.6662781073118529e-02  -2.7406640206306201e-02   3.0312712097847173e-02   2.4526485000000000e+06   1.2788219178082191e+02
   2.4527395000000000e+06  -1.5435041296444291e-02   1.4691106122659654e-02  -9.3726232403005677e-03   2.2221514716646556e-02  -2.0055472557588272e-02   2.7309331779176861e-02  -2.0234016029211439e-02   2.8090169681671509e-02   8.4100010558339239e-02   4.5345340081368438e-02   2.4527395000000000e+06   1.2225123287671227e+02
   2.4528305000000000e+06  -1.9713387245683914e-03   1.5139943760819247e-02  -1.5262725139513402e-02   2.3173435654104135e-02  -4.8899192271934790e-04   2.8128566663988646e-02   1.6528605722098012e-02   2.8436933532478396e-02   2.1596515650047277e-02   4.0675497230092318e-02   2.4528305000000000e+06   1.1549863013698628e+02
   2.4529225000000000e+06   1.6314067630868193e-02   1.5530787574889043e-02   2.5019894837851681e-04   2.5477243765816601e-02  -1.6813760490499936e-02   2.7735417542415305e-02   6.8267678407448532e-02   2.7679021697594324e-02  -2.0502494506885259e-02   4.4426410732832940e-02   2.4529225000000000e+06   1.1354164383561655e+02
   2.4530135000000000e+06   9.0593269309898073e-03   1.4161548570793525e-02  -4.6023261669819038e-04   2.4748305366367976e-02  -5.9556541864994698e-02   2.6081338933616336e-02   7.0865796061181652e-02   2.3041758354232309e-02   3.4236578460670894e-02   4.6543657529314095e-02   2.4530135000000000e+06   1.0599287671232867e+02
   2.4531045000000000e+06   1.6285641416628115e-05   1.5612478456089166e-02  -1.3663380268186790e-02   2.7447412593099511e-02  -4.1532809584751952e-02   2.4755347714921168e-02   7.5192776683255746e-02   2.9573302206113299e-02   2.2581010165771812e-02   4.8279745909823292e-02   2.4531045000000000e+06   1.0251452054794514e+02
   2.4531955000000000e+06  -2.3542851496019819e-02   1.5608685199306593e-02  -1.5856599749764569e-02   2.6435820549012199e-02  -4.1863413336670721e-02   2.3950811930072292e-02  -1.0375822217083767e-03   3.2784228032282453e-02   1.1308792730004731e-01   4.8644294976380946e-02   2.4531955000000000e+06   1.0231205479452059e+02
   2.4532875000000000e+06  -2.7361647540283796e-02   1.5367471732724227e-02  -9.4623169066380408e-03   2.7807756756067691e-02  -2.2506156738879637e-02   2.2316502254534739e-02  -6.2609754966178391e-02   3.2733292738634658e-02  -5.2861981565922267e-01   3.3664788129953244e-02   2.4532875000000000e+06   9.6461917808219255e+01
   2.4533785000000000e+06  -9.2857241811166186e-03   1.5271037735533627e-02   6.4625356250306984e-03   2.9210210709064443e-02   2.3940685421807617e-03   2.3429422424554616e-02  -3.9983359873502475e-02   2.7795239152225714e-02  -3.7005779526055943e-01   3.5603042330935634e-02   2.4533785000000000e+06   9.1585753424657597e+01
   2.4534695000000000e+06  -2.1664318557629717e-03   1.4758317783215767e-02  -3.4799289066971776e-03   2.6535599256938346e-02  -2.9346594902135642e-03   2.3254449075638828e-02   3.1957043526349905e-04   2.7505267617048003e-02  -5.8613930711512670e-02   3.2545335707516707e-02   2.4534695000000000e+06   8.7643287671232898e+01
   2.4535605000000000e+06   1.2130133981297097e-02   1.4984619014100885e-02   2.1797230720211173e-02   2.6574590262084630e-02  -1.6448719110722338e-02   2.7089801078447339e-02   2.7208427642985065e-02   2.4434627546052697e-02  -1.8681131523504476e-02   5.4786664804636974e-02   2.4535605000000000e+06   8.3737534246575336e+01
   2.4536525000000000e+06   4.8784439567341352e-03   1.6163338793631778e-02   1.0917289913872797e-02   2.8945098294316726e-02   4.8618861687305991e-03   2.5415996085440345e-02  -1.7345536479622284e-03   3.0343860103043546e-02  -1.8976988940712530e-01   4.5720629251051505e-02   2.4536525000000000e+06   8.0685479452054793e+01
   2.4537435000000000e+06  -4.8978672330696159e-03   1.6469283806860208e-02   1.4603482044749936e-02   2.7570033924928052e-02  -1.9218394426279987e-02   2.5671466071398464e-02  -9.4962845143961184e-03   3.4223127590297213e-02  -1.7855303575376238e-01   5.8473882932474561e-02   2.4537435000000000e+06   8.0086575342465750e+01
   2.4538345000000000e+06  -1.9411884934548991e-02   1.6685546856077326e-02   4.7390256488173466e-02   2.9085388408140001e-02  -4.6144329922712363e-02   2.3997094452456194e-02  -6.7752020582956235e-02   3.8540387304880873e-02   2.1104884333157131e-01   3.6807138613797849e-02   2.4538345000000000e+06   7.9289041095890369e+01
   2.4539255000000000e+06  -2.0509967773912192e-02   1.6623121825536602e-02  -5.4319972692437116e-03   3.0162527869448934e-02  -3.9574513674767248e-02   2.4532868934791067e-02  -2.9119306864064253e-03   3.4135362987263024e-02  -7.6404147425476562e-02   3.1748075527860575e-02   2.4539255000000000e+06   7.7362465753424587e+01
   2.4540175000000000e+06  -4.9097252959487891e-03   1.6198393293377418e-02   6.4776299616976273e-03   3.0839379217387955e-02  -2.8036590732015403e-02   2.7145333250678597e-02   8.9302652140477688e-03   2.6701272132427400e-02  -1.1559317907090508e-01   3.0358775393422743e-02   2.4540175000000000e+06   7.5276986301369760e+01
   2.4541085000000000e+06  -5.6558968544543264e-03   1.6750409837457150e-02  -4.8578217412397838e-02   3.4023315382587321e-02   2.0665989236901402e-03   3.1679854894278797e-02   1.1590258796013686e-02   2.4226306955588028e-02   1.0471400051329094e-02   3.5368753276625413e-02   2.4541085000000000e+06   7.2904931506849309e+01
   2.4541995000000000e+06  -1.9755506735292472e-02   1.6773165772265796e-02  -8.3601180957431451e-02   3.0995191661159025e-02  -5.2292121683372424e-04   3.3095830059584823e-02   1.0795460479461902e-02   2.4995622474700864e-02   9.2007758743882211e-03   4.1738503099857861e-02   2.4541995000000000e+06   7.1933791208791177e+01
   2.4542905000000000e+06  -9.6544890247488319e-03   1.6488100549911972e-02  -2.6271293694468761e-02   3.0043122298715572e-02  -1.5836608635703523e-02   2.7507558151547908e-02   1.1628753070965682e-02   2.8296871827983499e-02   1.0589167170403735e-02   4.1921368337051700e-02   2.4542905000000000e+06   7.0377747252747241e+01
   2.4543825000000000e+06  -2.0529684769077954e-03   1.5637086763672599e-02  -2.2391807644785225e-02   2.6900122240320342e-02  -1.4417771135810354e-02   2.6399032788125110e-02   3.3969189104016806e-02   2.8029625622139561e-02  -3.0284340090795087e-01   3.8313423741685788e-02   2.4543825000000000e+06   6.9757692307692309e+01
   2.4544735000000000e+06  -1.4983787525540007e-02   1.4089235562300038e-02  -1.7483562639303927e-02   2.5883447331455544e-02  -4.0395148985465312e-02   2.1033344817629009e-02   3.2635369999388916e-02   2.7900924747924983e-02   1.4610831368874651e+00   4.8810977430435408e-02   2.4544735000000000e+06   6.8803305785123939e+01
   2.4545645000000000e+06  -4.8710887285228410e-03   1.4649283560301426e-02   2.1592187556566271e-02   2.6801406809455024e-02  -2.8864214226041823e-02   2.1325913261485082e-02   1.0018829476478386e-02   3.0587212480205829e-02   1.2031582987120154e-01   3.0828582648454464e-02   2.4545645000000000e+06   6.8155219780219753e+01
   2.4546555000000000e+06  -1.3099551625948265e-02   1.5391349801020894e-02   2.1228707380510296e-02   2.5587702510539809e-02  -2.9814740549705433e-02   2.6216057303344753e-02  -3.5788440969019814e-02   2.8410121957228470e-02  -3.9034089320177651e-01   3.6701680340277300e-02   2.4546555000000000e+06   6.8665659340659403e+01
   2.4547475000000000e+06  -2.9887192070951640e-02   1.5889846722903955e-02  -1.8666344063794139e-03   2.8772016315176084e-02  -3.5857922559067425e-02   2.4455925662430419e-02  -5.1971705305126244e-02   3.0420095387956821e-02  -7.9825394649462464e-02   4.7755741485681395e-02   2.4547475000000000e+06   6.9256868131868146e+01
   2.4548385000000000e+06  -1.7705057412203733e-02   1.5634988482153760e-02   2.2564678767416958e-02   2.9735737727028907e-02   1.1672971740511207e-02   2.5281080701273172e-02  -8.3293036018832492e-02   2.6772049973469880e-02  -1.1225513433108252e+00   3.4799230746216277e-02   2.4548385000000000e+06   7.0658356164383548e+01
   2.4549295000000000e+06  -2.4321962901005151e-02   1.5660901252814781e-02   3.6555160353899844e-04   2.8156985474051249e-02  -1.0841601113976163e-02   2.4121099085826551e-02  -7.3819236699122409e-02   3.0189686756000624e-02  -7.7341829813685259e-02   3.2147322422869731e-02   2.4549295000000000e+06   7.3910410958904066e+01
   2.4550205000000000e+06  -1.6855528286654955e-02   1.6974458771318281e-02  -2.0378133935089523e-02   2.8381067955595005e-02  -1.1826798403873919e-03   2.6442309784216876e-02  -3.9438681932624460e-02   3.5379099045514326e-02  -7.0641009299085705e-02   3.7247656161057657e-02   2.4550205000000000e+06   7.4956164383561642e+01
   2.4551125000000000e+06  -1.8649266773543612e-02   1.5245370105079328e-02  -7.6062496437821489e-03   2.5068712167945803e-02  -2.7980110399554083e-02   2.4762812702480336e-02  -2.0829183124202556e-02   3.0422089065940006e-02   3.9236387512043808e-01   2.4987112644905846e-02   2.4551125000000000e+06   7.8005479452054800e+01
   2.4552035000000000e+06  -1.0610014784540184e-02   1.5820401081249078e-02  -1.6947175223718081e-04   2.5222451067975962e-02  -4.2124860887015621e-02   2.4381898367630724e-02   3.8758297156313841e-02   3.6726230879775473e-02  -4.9967500828802863e-03   3.2348103180650310e-02   2.4552035000000000e+06   8.0183835616438415e+01
   2.4552945000000000e+06   1.9690553816372500e-02   1.6362520355359247e-02   1.3390336729235140e-02   2.6216597861191515e-02  -2.5404586044777595e-02   2.7504917313299956e-02   9.1459234518587895e-02   3.2303669360868467e-02  -4.6670942939066534e-01   2.2019526345775729e-02   2.4552945000000000e+06   8.4291780821917840e+01
   2.4553855000000000e+06   3.6614569136466317e-02   1.6201500895475132e-02   6.4078012993211933e-02   2.9293893833960111e-02  -3.1722186256962145e-02   2.5549535021076888e-02   1.0194954682234356e-01   2.9981879639062660e-02   2.8468568303207467e-03   2.4949359928621247e-02   2.4553855000000000e+06   9.0822191780821939e+01
   2.4554775000000000e+06   4.0067826471932820e-02   1.6078633685130444e-02   7.6374907725209690e-02   3.0556908933038453e-02  -1.7035645537696584e-02   2.6367328018942870e-02   7.1898392600199659e-02   2.7128319978166830e-02  -1.6411340727373330e-01   2.9425343400353018e-02   2.4554775000000000e+06   9.9151506849315155e+01
   2.4555685000000000e+06   4.2309129383621379e-02   1.6742935492662953e-02   8.4102373618459847e-02   3.1462619075332134e-02  -1.9539682548059523e-03   2.6631119686222882e-02   5.9911857292413523e-02   2.9526114701969988e-02  -1.6289273527744988e-01   2.8800084318037187e-02   2.4555685000000000e+06   1.1396291208791213e+02
   2.4556595000000000e+06   3.7220729857686187e-02   1.6744834558975526e-02   7.1322220572874809e-02   2.8619176171238821e-02  -7.2979046902526398e-03   2.9689256227651405e-02   4.4545697655925226e-02   2.8735396488013414e-02  -5.5981330004539642e-01   3.2668474535620100e-02   2.4556595000000000e+06   1.1800412087912082e+02
   2.4557505000000000e+06   2.3485312075554772e-02   1.6815145046392761e-02   3.0178788523990027e-02   3.1459337881640070e-02  -1.5561281057803189e-02   3.2320158899466371e-02   4.2999011178649640e-02   2.5245957673503572e-02  -3.4272483125187242e-01   4.0554821358904633e-02   2.4557505000000000e+06   1.2382087912087918e+02
   2.4558425000000000e+06   3.5834685184482238e-03   1.5530630207136919e-02   7.4586630648781323e-03   2.8338400858373674e-02  -4.5848071713141349e-02   2.8615308775644603e-02   3.6655272567975912e-02   2.4401470088167201e-02  -3.7590105067149376e-01   4.2859720476356375e-02   2.4558425000000000e+06   1.2621346153846164e+02
   2.4559335000000000e+06  -3.6191206520231993e-02   1.6613151395027125e-02  -2.8344088679114043e-02   2.9692326092041556e-02  -4.8124245580917768e-02   2.9879720663554644e-02  -3.2929282495467289e-02   2.7028027710939598e-02  -8.0356735307847826e-01   4.6206865033430945e-02   2.4559335000000000e+06   1.1992821917808226e+02
   2.4560245000000000e+06  -3.2738521413564606e-02   1.5933612671677939e-02  -3.2998220709253338e-02   2.9143673010119199e-02   1.3598421370454871e-02   2.9166682701753304e-02  -6.6889807288208480e-02   2.5110147026120754e-02  -2.7354433894330238e-01   1.0561082651390059e-01   2.4560245000000000e+06   1.1947999999999995e+02
   2.4561155000000000e+06   2.3700567605662224e-02   1.5168044077439867e-02   1.7607848840149452e-02   3.0457070191467470e-02   5.3174793356313407e-02   2.8053387947832097e-02   8.2420186358604271e-03   2.2372769241602069e-02  -3.6653506185154350e-01   5.3183921155193728e-02   2.4561155000000000e+06   1.1951534246575341e+02
   2.4562075000000000e+06   3.9922959060101702e-02   1.6615340914835117e-02   3.0930753723107194e-02   3.2295445973397945e-02   8.2029808186783085e-02   2.9170059506654439e-02   1.2465430962182033e-02   2.5921508665925734e-02  -2.1942778695968029e-02   2.7081923301656985e-02   2.4562075000000000e+06   1.1641068493150679e+02
   2.4562985000000000e+06   7.0059670162322937e-02   1.4442326868029123e-02   8.5404180730878368e-02   2.7895886549774894e-02   9.9846497990372346e-02   2.8058336419067721e-02   4.4354939387478455e-02   2.1133365520373575e-02   4.6354195847591789e-02   2.5951292370788134e-02   2.4562985000000000e+06   1.2342547945205484e+02
   2.4563895000000000e+06   6.4989441543651105e-02   1.4809231757737696e-02   6.1358688232830437e-02   2.4939239327403124e-02   7.4931392668027785e-02   3.3769215726921376e-02   6.3601123137204174e-02   2.1953041804215024e-02   1.0324025616636135e-02   3.4497152767939972e-02   2.4563895000000000e+06   1.3382219178082178e+02
   2.4564805000000000e+06   5.9685403374507603e-02   1.6291798350182834e-02   3.8569283995674913e-02   2.4260589122434506e-02   9.9773716011278824e-02   3.7197634389605952e-02   6.4815306259918493e-02   2.7258571817088385e-02  -8.4089901280197971e-02   4.0553175459445333e-02   2.4564805000000000e+06   1.3603370473537595e+02


==> make_fig_idl/freqshift_1800-3790_GOLF_365d.txt <==
   2.4501845000000000e+06  -2.7946345433288371e-03   8.9225337707373523e-03  -3.5572533815963064e-03   1.4712924794898507e-02  -8.2163431081474607e-03   1.4685300844466407e-02   5.8795422730016757e-03   1.7396073196920856e-02  -1.0618582976955322e-02   2.4389509504573414e-02   2.4501845000000000e+06   7.2626027397260259e+01
   2.4502755000000000e+06  -4.0663833130270399e-03   8.7849994030857713e-03  -5.2945160877058131e-03   1.4326701973222007e-02  -1.0012422445434058e-02   1.4996376141658989e-02   4.8440811643401735e-03   1.6577652540873705e-02  -7.8587075243812150e-03   2.3458812496963691e-02   2.4502755000000000e+06   7.3275890410958880e+01
   2.4503675000000000e+06  -3.5450519006304843e-03   9.1013704595725962e-03  -3.2584113794558193e-04   1.5037745393143292e-02  -1.5632562870759596e-02   1.5161595659223278e-02   8.0759545489544754e-03   1.7408215801197252e-02  -1.3669974031641854e-02   2.1740671035029122e-02   2.4503675000000000e+06   7.6603561643835548e+01
   2.4504585000000000e+06  -5.5394900726571696e-03   9.3278507479581680e-03   2.8409552592464867e-03   1.5773772552479595e-02  -1.0440756090809800e-02   1.5337031964985622e-02  -9.5253335415502079e-03   1.7615210210868114e-02  -1.6876963730162248e-02   2.4862752662549056e-02   2.4504585000000000e+06   8.1291506849315056e+01
   2.4505495000000000e+06   4.3847980655978488e-03   9.6505397742943158e-03  -1.8790980422287321e-03   1.5915250885852269e-02   1.1174505321011614e-02   1.6541250152926151e-02   4.3575602224485950e-03   1.7861181774517502e-02  -2.1764241970790160e-02   1.9826408108363808e-02   2.4505495000000000e+06   8.7602739726027380e+01
   2.4506405000000000e+06   7.5100635186176662e-03   9.6749418555032111e-03   1.6583738143337143e-03   1.6016469910372064e-02   2.3031032041553875e-02   1.6148412217059309e-02  -4.9323866420293971e-03   1.8410719822672290e-02   6.9359847831401804e-03   2.0330972331373074e-02   2.4506405000000000e+06   9.6486027397260258e+01
   2.4507325000000000e+06   5.9707676395688494e-03   9.4441811950405474e-03   8.0527929469822023e-03   1.5573058447647887e-02   1.7156091619736320e-02   1.6140800165687728e-02  -9.8814624747204146e-03   1.7541343744563963e-02   3.8886227959897789e-02   1.7502270176332269e-02   2.4507325000000000e+06   1.0821589041095895e+02
   2.4508235000000000e+06   2.8218797319341092e-02   9.7791375951169646e-03   3.0280921986852928e-02   1.6384183046595936e-02   4.7906586046665138e-02   1.6286460813344294e-02   5.6243388661632440e-04   1.8375555846477942e-02   3.5350757395543678e-02   1.7661316231715102e-02   2.4508235000000000e+06   1.1865534246575348e+02
   2.4509145000000000e+06   5.1993447499562216e-02   9.4981374635317341e-03   3.2884402595053597e-02   1.6576804554121836e-02   4.4846738496890692e-02   1.5570827889135762e-02   8.1809056306467745e-02   1.7352662198681545e-02   1.0545712299598452e-01   1.5426696187016815e-02   2.4509145000000000e+06   1.2727479452054790e+02
   2.4510055000000000e+06   8.1242553527753267e-02   9.4857404209957689e-03   5.8821816539383787e-02   1.6958728516107358e-02   8.2737926797767022e-02   1.5960597881593149e-02   1.0066791323757865e-01   1.6415426369063579e-02   8.1659404963872403e-02   1.8660332014882607e-02   2.4510055000000000e+06   1.3785972602739719e+02
   2.4510975000000000e+06   8.5966586170492659e-02   9.3082819150206615e-03   7.1210918054698091e-02   1.6280527994251396e-02   1.0197340672457722e-01   1.5550394306723950e-02   8.3069897359552322e-02   1.6590171374283296e-02   8.8610968145003740e-03   1.8791372044330210e-02   2.4510975000000000e+06   1.4430301369863017e+02
   2.4511885000000000e+06   9.4188508290384540e-02   9.3399165400612980e-03   6.3654245844559157e-02   1.6047657657252606e-02   1.1435996008470035e-01   1.5559817781354764e-02   1.0440639895338143e-01   1.7025272918045689e-02   3.2080243088117848e-02   2.0379582446306246e-02   2.4511885000000000e+06   1.5357315068493156e+02
   2.4512795000000000e+06   1.0612294699874947e-01   9.3715785444617086e-03   8.9349634036908751e-02   1.6595250428648563e-02   1.3412883544850315e-01   1.5315302253886198e-02   8.9370807333482877e-02   1.6923146654365739e-02   3.0793281232762610e-02   1.9272688639405559e-02   2.4512795000000000e+06   1.6453479452054799e+02
   2.4513705000000000e+06   1.2029881209467937e-01   9.4319968836911738e-03   1.0770950148336945e-01   1.6950496857420408e-02   1.5525482016191369e-01   1.5310966000969291e-02   9.0166539874017029e-02   1.6916403745523861e-02   5.3967681000467574e-02   2.0790374381876139e-02   2.4513705000000000e+06   1.7269095890410949e+02
   2.4514625000000000e+06   1.4032325556119682e-01   9.5365851678957149e-03   1.3465432930430396e-01   1.7166239702458012e-02   1.6932221509738365e-01   1.6126282208256595e-02   1.1576086351990258e-01   1.6315459996805819e-02   1.2521725985273818e-01   2.1497663044012287e-02   2.4514625000000000e+06   1.8008767123287660e+02
   2.4515535000000000e+06   1.5345651799036747e-01   9.3813792978581743e-03   1.4280036548395086e-01   1.6121720398236172e-02   1.9935399183856214e-01   1.6941049724433468e-02   1.2395079275947080e-01   1.5751467408725048e-02   2.1573508211468179e-01   2.0061780021279403e-02   2.4515535000000000e+06   1.7948849315068486e+02
   2.4516445000000000e+06   1.4380228396300898e-01   9.4593075896037965e-03   1.1526080763445903e-01   1.5869147387021828e-02   1.7220367904557971e-01   1.6578325530455431e-02   1.4660583385962755e-01   1.6744841070981838e-02   1.7903539073988542e-01   2.0772292235158928e-02   2.4516445000000000e+06   1.7637643835616436e+02
   2.4517355000000000e+06   1.3245145555453416e-01   9.6332097171046172e-03   9.6293948179721173e-02   1.5889404098139690e-02   1.7494263438757648e-01   1.7343750349816604e-02   1.3301160666330819e-01   1.6925375425094837e-02   2.1651542352057479e-01   2.4691975619868755e-02   2.4517355000000000e+06   1.7072493150684949e+02
   2.4518275000000000e+06   1.2378033356082413e-01   9.9773699412992918e-03   9.6030416691804898e-02   1.5919745846775156e-02   1.5002178058294294e-01   1.6731587338814743e-02   1.3001410279056622e-01   1.9890649350134258e-02   3.8210356435150888e-02   2.2934755691855616e-02   2.4518275000000000e+06   1.7018712328767134e+02
   2.4519185000000000e+06   1.3116954873553080e-01   9.9108571967439149e-03   1.0749973672642646e-01   1.6752724308795108e-02   1.3607998100096250e-01   1.5865751811958186e-02   1.5568066231816763e-01   1.9444238771932951e-02   1.0280090097446867e-01   2.1725089903473813e-02   2.4519185000000000e+06   1.8191315068493157e+02
   2.4520095000000000e+06   1.6044252567310832e-01   1.0003750353234914e-02   1.3825491305617621e-01   1.7036630516654550e-02   1.6837530700088474e-01   1.6419670067560923e-02   1.7701042030248498e-01   1.8771153167001668e-02   2.0663785552378405e-01   1.9357420548095784e-02   2.4520095000000000e+06   1.9080602739726018e+02
   2.4521005000000000e+06   1.5297970153691601e-01   9.6962595572888891e-03   1.4273308094044324e-01   1.7172719483918596e-02   1.4937989003588725e-01   1.6218656533283620e-02   1.6704319962870437e-01   1.7040606768917745e-02   1.4648573201669091e+00   2.5661247832202201e-02   2.4521005000000000e+06   1.9250712328767108e+02
   2.4521925000000000e+06   1.6493627865079952e-01   9.5513981473360817e-03   1.5831482899303612e-01   1.7449026565046918e-02   1.6873893997375214e-01   1.6655070092681901e-02   1.6691048413738549e-01   1.5671026140398159e-02   2.4475800272378370e-01   2.2553614612509636e-02   2.4521925000000000e+06   1.9208958904109605e+02
   2.4522835000000000e+06   1.3691102205740072e-01   1.0239388547894137e-02   1.3979157379744564e-01   1.8253328998528551e-02   1.4101377212772090e-01   1.7269857862776482e-02   1.2987448040742655e-01   1.7723078570143803e-02   1.7121505488965791e-01   2.1626984383134311e-02   2.4522835000000000e+06   1.7799506849315063e+02
   2.4523745000000000e+06   1.0936753655851086e-01   9.9526025770268981e-03   1.0259639625535215e-01   1.6780679927047990e-02   1.3461571824551261e-01   1.7748501409327686e-02   9.2717887391397885e-02   1.7226748537083336e-02   1.5029450873210040e-01   2.0272609494854023e-02   2.4523745000000000e+06   1.6066547945205463e+02
   2.4524655000000000e+06   1.0003608533597577e-01   1.0227784024175974e-02   1.1436379822079409e-01   1.7752075846377443e-02   1.1205551927292863e-01   1.7598505804076854e-02   7.3345538384833861e-02   1.7796375714033918e-02   8.9888129710478576e-02   2.5559636151302096e-02   2.4524655000000000e+06   1.5000986301369866e+02
   2.4525575000000000e+06   7.6712802179867520e-02   1.0485904962302383e-02   8.0690971835546618e-02   1.8078169340331032e-02   9.0277124240082440e-02   1.8102652811343701e-02   5.8758724513419507e-02   1.8308160090302915e-02   5.5571136431478811e-02   2.4857880346765091e-02   2.4525575000000000e+06   1.3460054794520548e+02
   2.4526485000000000e+06   8.0675781634226243e-02   1.0369739505248355e-02   5.8609799489133765e-02   1.7122084834648246e-02   1.0683534463215244e-01   1.8085909929905958e-02   7.9013616983725929e-02   1.8793162080337530e-02   4.8488876789587680e-02   2.4778529718488554e-02   2.4526485000000000e+06   1.2788219178082191e+02
   2.4527395000000000e+06   7.7483799690996003e-02   1.0123872369622091e-02   5.7744811505608978e-02   1.5736413979304583e-02   9.8505155581419146e-02   1.8061812621366954e-02   8.3240025790549926e-02   1.9413826705326185e-02   1.3902161939487592e-01   3.1275850089746295e-02   2.4527395000000000e+06   1.2225123287671227e+02
   2.4528305000000000e+06   7.9840839798856950e-02   1.0204907943803580e-02   3.8287397331425249e-02   1.5889554015354579e-02   1.1212682609986797e-01   1.8035677881484299e-02   1.0528531579301421e-01   1.9735417841031187e-02   8.8894913276065329e-02   2.7862948881723061e-02   2.4528305000000000e+06   1.1549863013698628e+02
   2.4529225000000000e+06   9.4642913590665040e-02   1.0203141468672815e-02   5.3768607702703267e-02   1.6285724051067763e-02   1.0621134474931526e-01   1.7562637583371191e-02   1.3960693013237258e-01   1.9636826922497911e-02   7.1636523617200465e-02   2.7869715134694190e-02   2.4529225000000000e+06   1.1354164383561655e+02
   2.4530135000000000e+06   7.6543435827003445e-02   9.9110924492826196e-03   4.4010849252679285e-02   1.6437234575565000e-02   7.0257584263238942e-02   1.7425556873978964e-02   1.2083772952134772e-01   1.7717160579275401e-02   1.8869000581174505e-02   2.8464500600185565e-02   2.4530135000000000e+06   1.0599287671232867e+02
   2.4531045000000000e+06   6.0116476332251513e-02   1.0335886880712341e-02   2.5712902121027361e-02   1.6946791826969638e-02   5.7869811756965289e-02   1.6972073938288250e-02   1.1312412744827269e-01   2.0382525856020857e-02   3.9718768493842330e-02   2.8804318031848991e-02   2.4531045000000000e+06   1.0251452054794514e+02
   2.4531955000000000e+06   4.4441310348660869e-02   1.0317641456372359e-02   2.8286344981767349e-02   1.6633388381225907e-02   4.3239486443343231e-02   1.6642466243508864e-02   7.3364379571046592e-02   2.1472599329034940e-02   8.0516593529756195e-02   2.8856276537993188e-02   2.4531955000000000e+06   1.0231205479452059e+02
   2.4532875000000000e+06   2.5734843170998240e-02   1.0315402876120547e-02   1.5695214051863197e-02   1.7117448003949556e-02   3.5396861130779542e-02   1.6263185121593401e-02   2.4706549439786212e-02   2.1300238394983129e-02  -2.6110603412946320e-01   2.4450692375875015e-02   2.4532875000000000e+06   9.6461917808219255e+01
   2.4533785000000000e+06   2.7051771546276533e-02   1.0016603598016862e-02   6.5739189519473766e-03   1.7020356472812779e-02   4.0716829546006555e-02   1.6139807897969101e-02   3.3863947373529893e-02   1.9330861243073861e-02  -1.2148059047503248e-01   2.3747189612667165e-02   2.4533785000000000e+06   9.1585753424657597e+01
   2.4534695000000000e+06   2.2707271020654715e-02   9.8478569522877871e-03   3.7164778143289378e-03   1.6586589916931422e-02   1.9118467812211805e-02   1.6048315292917729e-02   5.2403059555001540e-02   1.8919300360176448e-02  -1.1948849210949629e-02   2.3267518770951158e-02   2.4534695000000000e+06   8.7643287671232898e+01
   2.4535605000000000e+06   1.7658995168593837e-02   9.9470888525393392e-03  -2.0199087373579637e-03   1.6572923220932647e-02   6.2468616748902151e-04   1.7339793249264782e-02   5.8520935909004423e-02   1.7846038430759558e-02  -5.2575704855296352e-03   2.8768210251122663e-02   2.4535605000000000e+06   8.3737534246575336e+01
   2.4536525000000000e+06   6.2753001363612705e-03   1.0362739097696159e-02  -7.0169135249106042e-03   1.7053911122299221e-02   2.3094382576115020e-03   1.7165385182376085e-02   3.0131821136192592e-02   2.0080676413391691e-02  -8.8287532462947002e-02   2.5346327664402715e-02   2.4536525000000000e+06   8.0685479452054793e+01
   2.4537435000000000e+06  -7.0763496785302216e-03   1.0535617648569794e-02  -1.9377188827141088e-02   1.7058503966284937e-02  -1.0724185998861060e-02   1.7330583294871357e-02   1.7183547544308186e-02   2.1114260586020984e-02  -8.9062859520563531e-02   2.8302332300913575e-02   2.4537435000000000e+06   8.0086575342465750e+01
   2.4538345000000000e+06  -1.6826293503057064e-02   1.0490854709940689e-02  -1.9714877982399757e-02   1.7193033085589306e-02  -1.8213416787909869e-02   1.6579869861807473e-02  -9.6518283077981944e-03   2.2003924009026114e-02   5.1247808725488522e-02   2.4289572030181422e-02   2.4538345000000000e+06   7.9289041095890369e+01
   2.4539255000000000e+06  -2.3940665066247546e-02   1.0349785929256689e-02  -3.4849510807337260e-02   1.6756625119180930e-02  -1.7376187073030777e-02   1.6729583743789432e-02  -1.6945607742409764e-02   2.1314889464479899e-02  -5.5800369796642622e-02   2.2780221782131835e-02   2.4539255000000000e+06   7.7362465753424587e+01
   2.4540175000000000e+06  -2.9705036839870493e-02   1.0253729067227739e-02  -5.2251978629120024e-02   1.7248219759212556e-02  -2.1897767664643835e-02   1.7768634672278058e-02  -1.2585692734530519e-02   1.8310687778081258e-02  -8.7230826155372351e-02   2.3311071854098413e-02   2.4540175000000000e+06   7.5276986301369760e+01
   2.4541085000000000e+06  -3.5780101918956031e-02   1.0297959347860847e-02  -6.7868469020140487e-02   1.7329411784100496e-02  -1.1262150079793551e-02   1.8826673415772717e-02  -2.4287437496537452e-02   1.7464849451338429e-02  -1.2886759976778010e-02   2.5206535138528829e-02   2.4541085000000000e+06   7.2904931506849309e+01
   2.4541995000000000e+06  -3.6220760539101803e-02   1.0464363521092434e-02  -6.7381063120627999e-02   1.7243113211646052e-02  -1.5307888683216513e-02   1.9237615382245672e-02  -2.0473287741867865e-02   1.8057548307391577e-02  -2.1452689793452103e-02   2.6933162001449878e-02   2.4541995000000000e+06   7.1933791208791177e+01
   2.4542905000000000e+06  -3.7056302460212374e-02   1.0433968194544466e-02  -5.4803092041442666e-02   1.7369258074260572e-02  -2.6631480003809424e-02   1.7753122968128660e-02  -2.7512820328152377e-02   1.9252296560850958e-02  -2.5723510952882458e-02   2.7267986450535353e-02   2.4542905000000000e+06   7.0377747252747241e+01
   2.4543825000000000e+06  -2.0866409096398395e-02   1.0121525379390718e-02  -2.9521589429595197e-02   1.6592996881158353e-02  -1.7736498821754869e-02   1.7011216655817920e-02  -1.3154005445286922e-02   1.9339699355094445e-02  -1.8276840924719909e-01   2.5534421232931193e-02   2.4543825000000000e+06   6.9757692307692309e+01
   2.4544735000000000e+06  -2.4918071382719606e-02   9.6737325264784086e-03  -3.1675402209036828e-02   1.6282073922593249e-02  -2.5572466739358930e-02   1.5266974255660910e-02  -1.4132097509325646e-02   1.9523661898863367e-02   4.0544582146630831e-01   2.7168554694790781e-02   2.4544735000000000e+06   6.8803305785123939e+01
   2.4545645000000000e+06  -2.6801636412257367e-02   9.8885529003434492e-03  -3.0862553167387743e-02   1.6647689591486822e-02  -2.5567827710928172e-02   1.5539600590381668e-02  -2.2949381870011994e-02   2.0091339057219802e-02   1.2315119711768132e-02   2.1762238000250875e-02   2.4545645000000000e+06   6.8155219780219753e+01
   2.4546555000000000e+06  -3.5733490720818557e-02   1.0139718618071491e-02  -3.4151023264557691e-02   1.6467819107365389e-02  -3.8014727670819766e-02   1.7381459493801998e-02  -3.5104803541598555e-02   1.9143003061610465e-02  -2.1481446258610915e-01   2.3346772795091935e-02   2.4546555000000000e+06   6.8665659340659403e+01
   2.4547475000000000e+06  -4.3783556483451051e-02   1.0275181653549036e-02  -4.3738234672822805e-02   1.6989313285524756e-02  -4.1871903464921409e-02   1.6828668963384710e-02  -4.6573221369794408e-02   2.0096843011677502e-02  -7.6753681400863069e-02   2.5521577752401204e-02   2.4547475000000000e+06   6.9256868131868146e+01
   2.4548385000000000e+06  -3.6054257658310579e-02   1.0100722051393164e-02  -3.1960396450805284e-02   1.6780650110052885e-02  -1.4833011631138367e-02   1.7126225831023179e-02  -6.6639486926553845e-02   1.8761661971900684e-02  -5.2010062691830661e-01   2.3079417773659284e-02   2.4548385000000000e+06   7.0658356164383548e+01
   2.4549295000000000e+06  -2.9603417770104914e-02   1.0047593905178757e-02  -2.6209319896133228e-02   1.6423340157769192e-02  -1.3916988742438826e-02   1.6657667020005696e-02  -5.6246504820738140e-02   1.9633782889840256e-02  -5.9690567350225633e-02   2.2001005374674712e-02   2.4549295000000000e+06   7.3910410958904066e+01
   2.4550205000000000e+06  -1.5907484290486343e-02   1.0309636777939691e-02  -1.7233733610944196e-02   1.6416155025681122e-02   1.3132612302131342e-03   1.7073323360568021e-02  -3.9795137000174625e-02   2.1002267666451226e-02  -3.2110381725551376e-02   2.4271705701572634e-02   2.4550205000000000e+06   7.4956164383561642e+01
   2.4551125000000000e+06  -1.2635441809816638e-02   1.0077459717248192e-02  -2.7161676977300781e-02   1.6101509597615242e-02  -2.6879081500036008e-03   1.6744661014075495e-02  -4.1541432378208593e-03   2.0314597502260952e-02   2.3985023796742994e-01   2.0199049862162977e-02   2.4551125000000000e+06   7.8005479452054800e+01
   2.4552035000000000e+06  -1.4945613151008700e-03   1.0270890463627166e-02  -2.4397562870586632e-02   1.6387235234550046e-02  -9.5160596848430853e-03   1.6607268505616717e-02   5.2204585859891649e-02   2.1668346971384585e-02  -2.8570747378023474e-02   2.3979620822582228e-02   2.4552035000000000e+06   8.0183835616438415e+01
   2.4552945000000000e+06   1.6876293877203248e-02   1.0574096452327153e-02  -1.5136722205088889e-02   1.6841091985605315e-02   2.8205653546797224e-03   1.7801752914384267e-02   8.6375516980294900e-02   2.1024638508304022e-02  -3.4814212268850270e-01   1.8872360330388523e-02   2.4552945000000000e+06   8.4291780821917840e+01
   2.4553855000000000e+06   3.3309720418439437e-02   1.0584793125604612e-02   1.3498434955719060e-02   1.7774926873931104e-02  -3.7184858838150408e-03   1.7466975384876571e-02   1.0744753745271213e-01   2.0069105594907499e-02   2.5725335356634447e-03   2.0778921170923361e-02   2.4553855000000000e+06   9.0822191780821939e+01
   2.4554775000000000e+06   4.4947741004427139e-02   1.0605860577685705e-02   2.4667742263114540e-02   1.7820951351127684e-02   2.0299963161227109e-02   1.8162731298428811e-02   9.6081306498272900e-02   1.9209398910996926e-02  -7.6833997398587997e-02   2.2501133322149907e-02   2.4554775000000000e+06   9.9151506849315155e+01
   2.4555685000000000e+06   6.6876723585605063e-02   1.0840339966875719e-02   5.1326195207651248e-02   1.7840133941806662e-02   5.2838235180942904e-02   1.8477625968711036e-02   1.0377080514953337e-01   2.0249407671454375e-02  -6.8864473601309623e-02   2.2938572424612020e-02   2.4555685000000000e+06   1.1396291208791213e+02
   2.4556595000000000e+06   7.1385880562113410e-02   1.0915546977306080e-02   6.2023304068229965e-02   1.7415140528129754e-02   5.8149446868302167e-02   1.9512629357851349e-02   9.7967520723786547e-02   2.0124392019872175e-02  -2.6245329374705156e-01   2.4155267150068698e-02   2.4556595000000000e+06   1.1800412087912082e+02
   2.4557505000000000e+06   7.3611099810588235e-02   1.1084716643232587e-02   6.6615083682869142e-02   1.8363527508788571e-02   5.9931688388749155e-02   2.0468630862446643e-02   9.2774738995207412e-02   1.8944440494352850e-02  -8.0367995177555024e-02   2.6397786871550186e-02   2.4557505000000000e+06   1.2382087912087918e+02
   2.4558425000000000e+06   6.7364359863686135e-02   1.0595199901216048e-02   6.9787765120868220e-02   1.7579559077133301e-02   4.4113384667260780e-02   1.9157873024707710e-02   8.6196078608347701e-02   1.8418998918185808e-02  -4.6710468600926910e-02   2.6676807761029743e-02   2.4558425000000000e+06   1.2621346153846164e+02
   2.4559335000000000e+06   4.9917545681278853e-02   1.0883487609515888e-02   6.4441123868810665e-02   1.7919032993758317e-02   4.0876766190716889e-02   1.9574389336060843e-02   4.1957404617996491e-02   1.9180873174360822e-02  -1.9162028997396871e-01   2.7351162135200949e-02   2.4559335000000000e+06   1.1992821917808226e+02
   2.4560245000000000e+06   4.8594412084309140e-02   1.0705565814439778e-02   6.5726487769041941e-02   1.7994959823019459e-02   6.5323828806893608e-02   1.9023378694978100e-02   1.4099428598079304e-02   1.8653729994046856e-02   1.1272301585282959e-01   3.2713303968091800e-02   2.4560245000000000e+06   1.1947999999999995e+02
   2.4561155000000000e+06   7.3873073923753738e-02   1.0299108669680465e-02   6.7005761252732360e-02   1.7572254796196157e-02   1.1429964343365656e-01   1.8671498275866855e-02   4.5649776535925758e-02   1.7353503705663138e-02   2.8817548877392959e-02   2.9488192880066984e-02   2.4561155000000000e+06   1.1951534246575341e+02
   2.4562075000000000e+06   8.8126355745817953e-02   1.0748824212829532e-02   7.3633837991842199e-02   1.8107094543641813e-02   1.2991069613078701e-01   1.8858522750723802e-02   6.1890642885418713e-02   1.8920537936704923e-02   4.9673090693885369e-02   2.1788584894312558e-02   2.4562075000000000e+06   1.1641068493150679e+02
   2.4562985000000000e+06   1.1216775429751524e-01   1.0152960530183636e-02   9.7542282499698416e-02   1.7442203099879119e-02   1.5707934534586740e-01   1.8439005664278810e-02   8.7973700637331745e-02   1.6969218026402604e-02   1.0051425167134137e-01   2.1532022470330960e-02   2.4562985000000000e+06   1.2342547945205484e+02
   2.4563895000000000e+06   1.2564818977960104e-01   1.0469810138782024e-02   9.2112911784594367e-02   1.7133987917969582e-02   1.7982643290893813e-01   2.0096987277895606e-02   1.1950392270972855e-01   1.7566992201197309e-02   1.0554818051063460e-01   2.6094574027547363e-02   2.4563895000000000e+06   1.3382219178082178e+02
   2.4564805000000000e+06   1.3774156678506308e-01   1.0923636788674331e-02   9.2898145235959920e-02   1.6899972030784752e-02   1.7834069532153476e-01   2.0839768413028863e-02   1.6239749452040003e-01   1.9700666400891447e-02   7.3750474628368021e-02   2.7637313740454961e-02   2.4564805000000000e+06   1.3603370473537595e+02


==> make_fig_idl/freqshift_2450-3110_GOLF_365d.txt <==
   2.4501845000000000e+06  -2.9570491631660000e-03   1.5036938643142293e-02   5.0737628530990331e-03   2.4591153468870149e-02  -1.4462002875139719e-02   2.5348338977523557e-02   8.5717204740539722e-04   2.8716392664783548e-02  -3.9966990237608288e-02   3.7433885886329989e-02   2.4501845000000000e+06   7.2626027397260259e+01
   2.4502755000000000e+06  -6.1363916583112889e-03   1.4969099985325744e-02  -4.0154083592694456e-03   2.4460489967338687e-02  -1.4398560054047068e-02   2.5745571001070465e-02   8.1723532482084115e-04   2.7920534276750120e-02  -4.4819043561851041e-03   3.7382732810840320e-02   2.4502755000000000e+06   7.3275890410958880e+01
   2.4503675000000000e+06  -1.4908923590632327e-03   1.5097634402379934e-02   1.7898462697531817e-02   2.4114658042907598e-02  -7.2990051898256846e-03   2.6391267079684116e-02  -2.1790174906484092e-02   2.8492991406133070e-02  -3.3442179439917390e-02   3.6302864200842520e-02   2.4503675000000000e+06   7.6603561643835548e+01
   2.4504585000000000e+06  -1.4384381335843742e-02   1.5263892294598035e-02  -8.8008527213848161e-03   2.4562291219845534e-02  -1.0212892576431805e-02   2.6543271183166475e-02  -2.6872545265736993e-02   2.8686317644619683e-02  -1.5808991386894306e-02   3.7571036292896196e-02   2.4504585000000000e+06   8.1291506849315056e+01
   2.4505495000000000e+06  -6.7248243997422852e-03   1.5645564703366074e-02  -9.1018068749775145e-03   2.4916729167522685e-02   3.4242081588860035e-03   2.6325234330647929e-02  -1.7209934988904781e-02   3.1135229762052758e-02  -2.2847066957542034e-03   3.5721816332266537e-02   2.4505495000000000e+06   8.7602739726027380e+01
   2.4506405000000000e+06   1.3305322108816865e-02   1.5660185231731572e-02  -2.4073612407785822e-03   2.4254942617779426e-02   2.6181772337173413e-02   2.6613076633464360e-02   2.2134507680266795e-02   3.2176317508408853e-02   3.1111529942002097e-02   3.5239373143994168e-02   2.4506405000000000e+06   9.6486027397260258e+01
   2.4507325000000000e+06   1.9729598342403506e-02   1.5515041941186525e-02   5.0544847647198343e-04   2.3936147658992626e-02   1.8815461747620256e-02   2.6253765327702027e-02   5.6136806949070701e-02   3.2307739687781376e-02   6.3307980527563743e-02   3.7490996713182914e-02   2.4507325000000000e+06   1.0821589041095895e+02
   2.4508235000000000e+06   6.4843152323794173e-02   1.6138553293243284e-02   4.9446717974427845e-02   2.4735311958236372e-02   5.4470498805578110e-02   2.7000826494430214e-02   1.1211088092092439e-01   3.4640008934505688e-02   6.8298774643207286e-02   3.6302763892796845e-02   2.4508235000000000e+06   1.1865534246575348e+02
   2.4509145000000000e+06   9.9306334037844432e-02   1.5440916447854520e-02   5.1465130485092013e-02   2.3890411215057517e-02   1.0848308030517918e-01   2.6251749842523469e-02   1.7044370947272711e-01   3.1764177749076777e-02   9.9493568113185618e-02   3.4009114295864000e-02   2.4509145000000000e+06   1.2727479452054790e+02
   2.4510055000000000e+06   1.2902955047103382e-01   1.6060505185235857e-02   7.2204378786985893e-02   2.5413581340152067e-02   1.5821949681017944e-01   2.8188212620633788e-02   1.7692572038167170e-01   3.0571000304875907e-02   1.4152474725395370e-01   3.2568062539845150e-02   2.4510055000000000e+06   1.3785972602739719e+02
   2.4510975000000000e+06   1.3113763079484914e-01   1.6205136393986356e-02   8.2235573890973662e-02   2.6277758959502372e-02   1.7181371101691595e-01   2.7654514091443448e-02   1.4789454287136047e-01   3.0828127298927321e-02   7.7905005120014845e-02   3.6390809600350675e-02   2.4510975000000000e+06   1.4430301369863017e+02
   2.4511885000000000e+06   1.4486585088868997e-01   1.6305938211846706e-02   8.1868614209561402e-02   2.6744139755915157e-02   1.9132867269215520e-01   2.7849711747612971e-02   1.7110633260250172e-01   3.0519368507710691e-02   8.1894029559484646e-02   4.0635621596893684e-02   2.4511885000000000e+06   1.5357315068493156e+02
   2.4512795000000000e+06   1.6121148575954442e-01   1.6497841910252067e-02   9.9689628530579139e-02   2.7645172402046149e-02   2.1128863469623216e-01   2.7028537109666177e-02   1.7320161248894805e-01   3.1674357109401398e-02   1.3543663211294713e-01   3.8054662890102058e-02   2.4512795000000000e+06   1.6453479452054799e+02
   2.4513705000000000e+06   1.7616508680030493e-01   1.6363567354173311e-02   1.1310453768229575e-01   2.7417899578698071e-02   2.5102290339669286e-01   2.6773247235491161e-02   1.5580759791274074e-01   3.1477087137811159e-02   1.7147653498624790e-01   3.8546804150004180e-02   2.4513705000000000e+06   1.7269095890410949e+02
   2.4514625000000000e+06   1.9319780661030433e-01   1.6476643741481944e-02   1.3420767589122998e-01   2.6716406582844979e-02   2.4838898889318475e-01   2.7798818277758978e-02   2.0455563519681644e-01   3.1806867906412621e-02   3.0288554161299691e-01   3.7301644184695136e-02   2.4514625000000000e+06   1.8008767123287660e+02
   2.4515535000000000e+06   2.0189767574538697e-01   1.6686074999271706e-02   1.1990176291931710e-01   2.6744423119617628e-02   2.9513226318516750e-01   2.7849482557596932e-02   1.9573388526632085e-01   3.3255634248354878e-02   3.3550088224239050e-01   3.4048051590829138e-02   2.4515535000000000e+06   1.7948849315068486e+02
   2.4516445000000000e+06   1.8998740414731560e-01   1.6491481459803961e-02   9.4198002684085652e-02   2.6132314703546072e-02   2.7135041799189502e-01   2.8122418892943330e-02   2.2942490348861938e-01   3.2476558541046488e-02   3.0596440140565806e-01   3.5963178300310504e-02   2.4516445000000000e+06   1.7637643835616436e+02
   2.4517355000000000e+06   1.7353777645079502e-01   1.6911284963877827e-02   7.9520522041332684e-02   2.6497975781240236e-02   2.5283705095703835e-01   2.8616199386222160e-02   2.1707809333757411e-01   3.4275029512182191e-02   2.9604771427890875e-01   3.8316438553884322e-02   2.4517355000000000e+06   1.7072493150684949e+02
   2.4518275000000000e+06   1.6655562242858210e-01   1.6903427997483789e-02   7.5262333766628844e-02   2.6320664505424734e-02   2.5011029856098671e-01   2.8890432286059722e-02   2.0345674552427601e-01   3.4133549272373186e-02   2.2462828933717574e-01   3.8168091694585883e-02   2.4518275000000000e+06   1.7018712328767134e+02
   2.4519185000000000e+06   1.8091363145932235e-01   1.7036869255413499e-02   1.0739637711911092e-01   2.6075808496077931e-02   2.2035521939802563e-01   2.9077694711860478e-02   2.5854853856528814e-01   3.5537235035113302e-02   2.1886780778485893e-01   4.0018479853029643e-02   2.4519185000000000e+06   1.8191315068493157e+02
   2.4520095000000000e+06   2.1140241789170552e-01   1.6984888210376956e-02   1.3397904388375376e-01   2.5852878072677100e-02   2.7576878591588749e-01   2.9037246579979203e-02   2.6177289020127115e-01   3.5710161665095760e-02   3.0815166164124985e-01   4.0853671265904758e-02   2.4520095000000000e+06   1.9080602739726018e+02
   2.4521005000000000e+06   2.0845512861130114e-01   1.6850318763131051e-02   1.2511657561201006e-01   2.5973589614059382e-02   2.4388299767191435e-01   2.8857485225368806e-02   3.0500702388252970e-01   3.4527524245001454e-02   3.3557625397125879e-01   3.8984503472575163e-02   2.4521005000000000e+06   1.9250712328767108e+02
   2.4521925000000000e+06   2.4236672836260847e-01   1.6600855664728360e-02   1.4733399427093682e-01   2.5762296748858188e-02   2.7172186717179625e-01   2.9044016688311101e-02   3.5811298393045599e-01   3.2678582044577548e-02   3.2583082570338040e-01   3.8245858311309243e-02   2.4521925000000000e+06   1.9208958904109605e+02
   2.4522835000000000e+06   2.0487862554763242e-01   1.6735641852207096e-02   1.3480688926883438e-01   2.6038231452988458e-02   2.3515692559283369e-01   2.8994379563652643e-02   2.7920732446168439e-01   3.3224316748344862e-02   2.9650936441836773e-01   3.8204835918190537e-02   2.4522835000000000e+06   1.7799506849315063e+02
   2.4523745000000000e+06   1.7028503529322797e-01   1.6185809265587370e-02   9.5794993878928106e-02   2.4728354525139235e-02   2.1181464911711595e-01   2.8281003412362241e-02   2.4532219016558018e-01   3.2765853844101890e-02   2.6664198320208388e-01   4.0224318247978431e-02   2.4523745000000000e+06   1.6066547945205463e+02
   2.4524655000000000e+06   1.6672588823856471e-01   1.6392380365439795e-02   1.3369098606290797e-01   2.5465115316856489e-02   1.9787839953356601e-01   2.8690464488040732e-02   1.8030423412014848e-01   3.2198818093695708e-02   2.6348817638439770e-01   4.3052264150822972e-02   2.4524655000000000e+06   1.5000986301369866e+02
   2.4525575000000000e+06   1.2487839534920055e-01   1.6421595414786081e-02   9.3462456749867612e-02   2.6114156399472423e-02   1.4603962944668006e-01   2.8816372620259430e-02   1.4471655801304067e-01   3.1044457749966115e-02   2.1904294252607512e-01   4.4674974839274705e-02   2.4525575000000000e+06   1.3460054794520548e+02
   2.4526485000000000e+06   1.1485392208847967e-01   1.6243422015538855e-02   6.9481704134797193e-02   2.5832581126619791e-02   1.4987121655090110e-01   2.8153778606169601e-02   1.3797551627586077e-01   3.1160219481957692e-02   2.3189532990918099e-01   4.8185676936364712e-02   2.4526485000000000e+06   1.2788219178082191e+02
   2.4527395000000000e+06   1.2653656873130700e-01   1.6184149667857060e-02   9.4795399510939543e-02   2.5493938474032800e-02   1.4985320569925964e-01   2.7980488754629825e-02   1.4555399602482055e-01   3.1591660145616873e-02   2.1302776555974320e-01   4.7528053684885489e-02   2.4527395000000000e+06   1.2225123287671227e+02
   2.4528305000000000e+06   1.1341525386575547e-01   1.6079488561807378e-02   5.1721427768002426e-02   2.5100929692195417e-02   1.5198191276425529e-01   2.7377428703313597e-02   1.6251050261242714e-01   3.2506191497394622e-02   1.7852520682513601e-01   4.1792546054899835e-02   2.4528305000000000e+06   1.1549863013698628e+02
   2.4529225000000000e+06   1.2354625542891426e-01   1.5743284675283836e-02   5.2272720941265581e-02   2.4454978203492808e-02   1.6200961619295351e-01   2.6291635422685752e-02   1.9291311532511118e-01   3.3042459234938606e-02   1.5068932316086364e-01   3.9319244123143679e-02   2.4529225000000000e+06   1.1354164383561655e+02
   2.4530135000000000e+06   1.1664398298059533e-01   1.6219381282740614e-02   4.6705239886325536e-02   2.5966164134881672e-02   1.3878026578761798e-01   2.7117330756575131e-02   1.9347832915739427e-01   3.2304340181474621e-02   2.3743328899672341e-02   4.0483759596658397e-02   2.4530135000000000e+06   1.0599287671232867e+02
   2.4531045000000000e+06   8.4878805516242328e-02   1.6217279686421476e-02   1.3441683106183369e-02   2.5536956095812323e-02   1.1167285811566359e-01   2.7060375940369231e-02   1.6564742445661701e-01   3.3273696111190174e-02   7.0424196312118770e-02   4.1776426475571601e-02   2.4531045000000000e+06   1.0251452054794514e+02
   2.4531955000000000e+06   7.5810523438040123e-02   1.6100937258088536e-02   1.6394244905486913e-02   2.5322674976365554e-02   9.2413748495860218e-02   2.6685074849548334e-02   1.5340688830722793e-01   3.3451879294873088e-02   7.1805159388126621e-02   4.1568722625462476e-02   2.4531955000000000e+06   1.0231205479452059e+02
   2.4532875000000000e+06   5.5339477777932827e-02   1.6468687655017782e-02   8.7759337910199575e-03   2.5629666168959515e-02   6.6973127148816605e-02   2.7892798443459054e-02   1.1894335592143804e-01   3.3721619273994231e-02   6.6492930936931802e-02   4.0510672674166630e-02   2.4532875000000000e+06   9.6461917808219255e+01
   2.4533785000000000e+06   4.1810247393284435e-02   1.5620714807898058e-02  -1.2398354106658089e-02   2.4568365783015779e-02   4.3668196321253530e-02   2.5861711090997143e-02   1.3377128295318222e-01   3.2506251985752098e-02   1.0484611804067669e-01   3.5608366063513801e-02   2.4533785000000000e+06   9.1585753424657597e+01
   2.4534695000000000e+06   3.8116947127527938e-02   1.5646732008300222e-02  -1.1943165757534991e-03   2.5276383141360461e-02   2.3846085326300628e-02   2.5617858712215700e-02   1.2175383240612454e-01   3.1691357975240649e-02   8.8161993720606166e-02   3.7573209747482447e-02   2.4534695000000000e+06   8.7643287671232898e+01
   2.4535605000000000e+06   2.5918432713322042e-02   1.5738683576093968e-02  -2.2054606560866864e-02   2.5413118278836126e-02   1.1787896445803792e-02   2.6003784283169445e-02   1.2017542019687140e-01   3.1469288220068357e-02   4.6817203153945365e-02   3.7738636654968176e-02   2.4535605000000000e+06   8.3737534246575336e+01
   2.4536525000000000e+06   1.3026720885506776e-02   1.5927721347275541e-02  -2.1691749141945039e-02   2.5307516733633434e-02   8.8995622191482618e-03   2.6886981112054786e-02   7.3115917149595394e-02   3.1668221832646053e-02  -1.8788158136940462e-02   3.3782531243332713e-02   2.4536525000000000e+06   8.0685479452054793e+01
   2.4537435000000000e+06  -1.7652690067342396e-04   1.6065790390115298e-02  -4.3190327620424872e-02   2.5552787019927407e-02   1.6057625783295428e-02   2.7166558514463469e-02   4.4243984368696240e-02   3.1817027678018701e-02  -2.9675613633693743e-02   3.6283498851507674e-02   2.4537435000000000e+06   8.0086575342465750e+01
   2.4538345000000000e+06  -1.4516180785551169e-02   1.5768448986078851e-02  -6.6021781185963802e-02   2.5229041819124311e-02   1.8254536099511186e-02   2.6465555982410714e-02   1.8848014136939102e-02   3.1264801804861755e-02  -4.6217462087200761e-02   3.6565467610740247e-02   2.4538345000000000e+06   7.9289041095890369e+01
   2.4539255000000000e+06  -2.4042418041642401e-02   1.5504064275017809e-02  -6.2958082239203128e-02   2.3874349097252702e-02   1.6481339993505362e-02   2.6512720968844362e-02  -1.3234926306839898e-02   3.1893631071927060e-02  -7.2226607282450672e-03   3.8289883252464275e-02   2.4539255000000000e+06   7.7362465753424587e+01
   2.4540175000000000e+06  -3.2521299735715332e-02   1.5510424935260456e-02  -8.1895777495899283e-02   2.4709671655355151e-02   5.0491214224327625e-03   2.7334980914255784e-02  -6.6148107784311603e-03   2.9103845770393655e-02   7.0301874070226684e-03   4.3527792716090773e-02   2.4540175000000000e+06   7.5276986301369760e+01
   2.4541085000000000e+06  -4.2553633773205680e-02   1.5327598927535734e-02  -7.5452454721413251e-02   2.4178249888546399e-02  -8.5924127082728907e-03   2.7301945979176442e-02  -3.3655918392427826e-02   2.8815742051995524e-02   2.1763706592274070e-03   4.1772299459339905e-02   2.4541085000000000e+06   7.2904931506849309e+01
   2.4541995000000000e+06  -2.6451712562858973e-02   1.5749247951345573e-02  -5.3914811566299729e-02   2.5028062821914561e-02   3.0373213794179497e-03   2.7577146376241393e-02  -2.1929144051875491e-02   2.9876887293094023e-02  -1.3255108922799772e-02   4.0630345044073909e-02   2.4541995000000000e+06   7.1933791208791177e+01
   2.4542905000000000e+06  -3.5388762769811247e-02   1.5789470103459258e-02  -4.5900621746330021e-02   2.5121568743034995e-02  -1.7140715391877167e-02   2.7256551034249503e-02  -4.2705634519099665e-02   3.0421704776173539e-02  -1.9541205105404556e-02   4.0086910950397792e-02   2.4542905000000000e+06   7.0377747252747241e+01
   2.4543825000000000e+06  -3.0948516264719610e-02   1.5598496562431403e-02  -2.9890579198474026e-02   2.4736331357494128e-02  -1.7147242625085723e-02   2.6048359146312955e-02  -5.2977368664592087e-02   3.1593765397229905e-02  -8.4817058180012853e-02   3.7659867602224770e-02   2.4543825000000000e+06   6.9757692307692309e+01
   2.4544735000000000e+06  -2.6616961106954884e-02   1.5687740617198180e-02  -4.1256278815536285e-02   2.4617761478468336e-02   4.6316361511697067e-03   2.6011647630828926e-02  -5.0170078414436214e-02   3.2698854101971611e-02  -6.9978159360143191e-02   3.5799021629886643e-02   2.4544735000000000e+06   6.8803305785123939e+01
   2.4545645000000000e+06  -3.3082768242434904e-02   1.5707964312832837e-02  -5.5765574997505174e-02   2.4564842351482079e-02  -1.1838418125074390e-02   2.6691215232414044e-02  -2.5250298350055905e-02   3.1750138016354637e-02  -9.0605487303279553e-02   3.3842888574214830e-02   2.4545645000000000e+06   6.8155219780219753e+01
   2.4546555000000000e+06  -4.0882969252975333e-02   1.5884565816773003e-02  -7.8204812914707461e-02   2.5305434346274691e-02  -2.1250148114611751e-02   2.7556667835776961e-02  -1.0988194489958154e-02   3.0362479839489944e-02  -8.2885702772271197e-02   3.3794026967886741e-02   2.4546555000000000e+06   6.8665659340659403e+01
   2.4547475000000000e+06  -3.6272257045735112e-02   1.5905567606193455e-02  -6.1940009374346044e-02   2.5042149730607140e-02  -2.4129277097658657e-02   2.7327250839556866e-02  -1.2064060506187101e-02   3.1325534473514431e-02  -6.6892634701457204e-02   3.4429404738346374e-02   2.4547475000000000e+06   6.9256868131868146e+01
   2.4548385000000000e+06  -2.9876828542477966e-02   1.5512520873939341e-02  -4.4745644881180290e-02   2.3787193771622011e-02  -1.1719273409313653e-02   2.7492319538099386e-02  -2.7760465430099267e-02   3.0639003722416049e-02  -3.2192397767899929e-02   3.4113683298078706e-02   2.4548385000000000e+06   7.0658356164383548e+01
   2.4549295000000000e+06  -1.9990685735878960e-02   1.5388651530462759e-02  -2.7257304942677384e-02   2.3896593558823558e-02  -3.6608102270148280e-03   2.7101412890854368e-02  -2.8555500038845348e-02   3.0013389275825086e-02  -3.6000504748372193e-02   3.3159094676825852e-02   2.4549295000000000e+06   7.3910410958904066e+01
   2.4550205000000000e+06  -7.8207070953439806e-03   1.5222265325545490e-02  -6.1950096018750320e-03   2.3699344774552048e-02   5.8188719828939865e-03   2.6089281715368028e-02  -2.9334702780831903e-02   3.0628482667405688e-02  -1.7961165462653040e-03   3.5180876793631868e-02   2.4550205000000000e+06   7.4956164383561642e+01
   2.4551125000000000e+06  -6.7645853911145384e-03   1.5815896199693064e-02  -3.7471923271593731e-02   2.4771985198692004e-02   9.9513797662452476e-03   2.6610360686442399e-02   2.0888241917970084e-02   3.2343619679467348e-02  -5.3240482689897478e-02   3.7727179439587762e-02   2.4551125000000000e+06   7.8005479452054800e+01
   2.4552035000000000e+06   1.7943185523136985e-03   1.6016522971256275e-02  -4.9762238608587070e-02   2.5666689512746633e-02  -1.3824522482506335e-03   2.6698829856003671e-02   8.6426841529695084e-02   3.1986764167783718e-02  -4.6009985541375614e-02   3.9639733567336098e-02   2.4552035000000000e+06   8.0183835616438415e+01
   2.4552945000000000e+06   1.0563004374090993e-02   1.6549513642845126e-02  -4.9026522694923427e-02   2.6538931302669516e-02   8.7537712967523384e-03   2.7651947178586610e-02   1.0473931396432488e-01   3.2906355739155395e-02   2.4498745352115332e-02   4.0951108341982394e-02   2.4552945000000000e+06   8.4291780821917840e+01
   2.4553855000000000e+06   2.0499528014976325e-02   1.6612186895083023e-02  -2.9838111596969585e-02   2.7142265173532878e-02  -9.9965792737689626e-03   2.8119748516087981e-02   1.2722655531008556e-01   3.1597800943842715e-02   5.7200661043781229e-02   4.1760122140770572e-02   2.4553855000000000e+06   9.0822191780821939e+01
   2.4554775000000000e+06   4.9774347977138311e-02   1.6759728914079671e-02  -1.4168283618452061e-02   2.6159882105056060e-02   4.9167942380113676e-02   2.9763976797725286e-02   1.4680030893118989e-01   3.2106983186116204e-02   9.0432088915763320e-02   3.8087704422608372e-02   2.4554775000000000e+06   9.9151506849315155e+01
   2.4555685000000000e+06   7.2531637988834607e-02   1.6673811620392210e-02   1.4108964918665369e-02   2.5399421356606292e-02   9.4773196889120961e-02   3.0292917924657298e-02   1.4182556472979582e-01   3.2323476288112302e-02   1.4303033935177781e-01   4.2466073195060891e-02   2.4555685000000000e+06   1.1396291208791213e+02
   2.4556595000000000e+06   6.7428521024525151e-02   1.6839772942756803e-02   2.5711342922459350e-02   2.5620202011621521e-02   6.4384095715074058e-02   3.0347160404866638e-02   1.4033635486158230e-01   3.3021853587289623e-02   1.2033457920267966e-01   4.0074757839213521e-02   2.4556595000000000e+06   1.1800412087912082e+02
   2.4557505000000000e+06   8.4158877588846631e-02   1.7369404292282783e-02   4.3902655472868722e-02   2.6491728227480481e-02   7.1408697687567232e-02   3.1110044981107768e-02   1.6651314639214132e-01   3.4169821338660152e-02   9.6265291080978879e-02   4.1889386503327714e-02   2.4557505000000000e+06   1.2382087912087918e+02
   2.4558425000000000e+06   7.8807601673901925e-02   1.7117756470077457e-02   5.5335301818790761e-02   2.6343397253157329e-02   6.0466467968528489e-02   3.0625540122381348e-02   1.3774947382520977e-01   3.3230025427013733e-02   1.2653572422060877e-01   4.1266887571550961e-02   2.4558425000000000e+06   1.2621346153846164e+02
   2.4559335000000000e+06   7.9104145852223431e-02   1.7074070064169222e-02   5.9564311521383279e-02   2.6470908598204161e-02   5.7978564069696641e-02   3.0662973201938466e-02   1.3269901971428516e-01   3.2624357733246061e-02   1.2213806416694985e-01   3.9302599592041271e-02   2.4559335000000000e+06   1.1992821917808226e+02
   2.4560245000000000e+06   8.9170339688932634e-02   1.7182003931833112e-02   7.6473501431392130e-02   2.7130479991403684e-02   6.8638026585298828e-02   2.9787219794708924e-02   1.3396555792085621e-01   3.3302476624596199e-02   1.4565050776615751e-01   3.8859606935077111e-02   2.4560245000000000e+06   1.1947999999999995e+02
   2.4561155000000000e+06   9.1067718005969897e-02   1.6399000715972726e-02   4.2831986228864832e-02   2.4969661473538945e-02   1.3723570292734896e-01   2.9740768405840983e-02   1.1664529322082989e-01   3.1878471759585386e-02   2.2036853220657085e-01   3.9236399476243647e-02   2.4561155000000000e+06   1.1951534246575341e+02
   2.4562075000000000e+06   9.9265215933367679e-02   1.6564444618703513e-02   4.4485065528643015e-02   2.5622511999482012e-02   1.3699921740353072e-01   2.9224533286470889e-02   1.4056914183568292e-01   3.2435560015124661e-02   1.9011743214101445e-01   4.1031397301295819e-02   2.4562075000000000e+06   1.1641068493150679e+02
   2.4562985000000000e+06   1.3225464587213859e-01   1.6844367387540391e-02   7.0101838066707972e-02   2.6572123049720307e-02   1.6756880971714402e-01   2.8967422545143100e-02   1.8238410519882567e-01   3.3033132740265987e-02   2.4297366089637201e-01   4.2392040427734909e-02   2.4562985000000000e+06   1.2342547945205484e+02
   2.4563895000000000e+06   1.5524285413562650e-01   1.7560058354142070e-02   6.9506491154105357e-02   2.8456595314821937e-02   1.9682510523253371e-01   2.9499179624705794e-02   2.2287457478619221e-01   3.4120693996928790e-02   2.4566012048741676e-01   4.3756587648467946e-02   2.4563895000000000e+06   1.3382219178082178e+02
   2.4564805000000000e+06   1.5977931522380803e-01   1.7625994132523592e-02   9.4829976576427458e-02   2.8659621967116876e-02   1.5286254343714289e-01   2.9961588995882641e-02   2.5757430405153742e-01   3.3569964380037273e-02   2.2114393892693518e-01   4.0937110949401577e-02   2.4564805000000000e+06   1.3603370473537595e+02


==> make_fig_idl/freqshift_2450-3520_GOLF_365d.txt <==
   2.4501845000000000e+06  -7.5394416210173296e-03   1.2902699985634010e-02  -1.8445795180749909e-02   2.0768574022024370e-02  -3.4584374377875657e-03   2.2167975214314000e-02   2.7305443097454247e-03   2.4592780194925640e-02  -4.5711095988196997e-02   3.3546644327974315e-02   2.4501845000000000e+06   7.2626027397260259e+01
   2.4502755000000000e+06  -1.2000694570434329e-02   1.2904695098459509e-02  -6.9923154144892951e-03   2.0845528587443998e-02  -2.1764893371102077e-02   2.2387850028403513e-02  -7.3442417974843802e-03   2.4193658341989291e-02  -8.1417030258952843e-03   3.3661336830863066e-02   2.4502755000000000e+06   7.3275890410958880e+01
   2.4503675000000000e+06  -1.2393685100585189e-03   1.3036201250463408e-02   1.5808401751645662e-02   2.0807947836844597e-02  -1.5375892651186584e-02   2.2672426843324798e-02  -8.5264212969353055e-03   2.4773896330197918e-02  -4.3236601413724825e-02   3.2388526896702886e-02   2.4503675000000000e+06   7.6603561643835548e+01
   2.4504585000000000e+06  -1.4342343809139452e-02   1.3169793758708963e-02  -1.1288879755885382e-03   2.1050948721541788e-02  -2.3419609254729672e-02   2.2738833509946734e-02  -2.2128052756342421e-02   2.5198233769246882e-02  -1.6235305993805224e-02   3.3563531690905125e-02   2.4504585000000000e+06   8.1291506849315056e+01
   2.4505495000000000e+06  -4.9466525724683828e-03   1.3464923905603556e-02   4.5650022098987769e-04   2.1466932151386609e-02  -9.0713717564836118e-03   2.2639814459899904e-02  -7.5836564050379349e-03   2.6777771607184669e-02   4.6020604231807073e-03   3.2128101850141866e-02   2.4505495000000000e+06   8.7602739726027380e+01
   2.4506405000000000e+06   1.8281692188726616e-02   1.3538003278537186e-02   1.5429042361128375e-03   2.1270086019030483e-02   3.5893859072341584e-02   2.3052111577367567e-02   2.1108352023849045e-02   2.7076203800802095e-02   3.7917254007442024e-02   3.2283030825089078e-02   2.4506405000000000e+06   9.6486027397260258e+01
   2.4507325000000000e+06   2.4457123466687169e-02   1.3466204462623562e-02   9.1034466633161757e-03   2.1077597814090975e-02   3.9323651439905655e-02   2.2773729144750648e-02   2.8871430277304926e-02   2.7363635825945198e-02   7.3679131398709005e-02   3.4309471089235356e-02   2.4507325000000000e+06   1.0821589041095895e+02
   2.4508235000000000e+06   7.4280055068847453e-02   1.3945962253014574e-02   6.3656956676203982e-02   2.1771930192894282e-02   8.0147902181780181e-02   2.3498797859209129e-02   8.3930926724277932e-02   2.8617398906064549e-02   2.5314118426623049e-02   3.2489880646936732e-02   2.4508235000000000e+06   1.1865534246575348e+02
   2.4509145000000000e+06   1.2015228080185771e-01   1.3496846355513728e-02   8.2091178202702605e-02   2.1228302960146866e-02   1.4061471421527891e-01   2.3112255355564014e-02   1.5315603389115501e-01   2.6741123550059566e-02   5.8486309038004877e-02   3.0875131005374777e-02   2.4509145000000000e+06   1.2727479452054790e+02
   2.4510055000000000e+06   1.6499407579310449e-01   1.3978498690092770e-02   1.2035617314240228e-01   2.2189125802975624e-02   2.0541087076558448e-01   2.4525352748911315e-02   1.8147203729067540e-01   2.6498335206508170e-02   1.0659325629965487e-01   2.9621356648419545e-02   2.4510055000000000e+06   1.3785972602739719e+02
   2.4510975000000000e+06   1.6905252918347297e-01   1.4087523198774373e-02   1.2824948773421774e-01   2.2844142979595021e-02   2.2128431537721430e-01   2.4274945384574136e-02   1.6172281799787011e-01   2.6485130537782738e-02   6.0306788672406124e-02   3.2571822331630515e-02   2.4510975000000000e+06   1.4430301369863017e+02
   2.4511885000000000e+06   1.8066071004982301e-01   1.4195174841691230e-02   1.0937851114445506e-01   2.3083075640447544e-02   2.4246203778491249e-01   2.4410282557027825e-02   2.0201719024416775e-01   2.6653048342072598e-02   1.0374678719447153e-01   3.5832288910372878e-02   2.4511885000000000e+06   1.5357315068493156e+02
   2.4512795000000000e+06   1.9793744383744524e-01   1.4346270290375414e-02   1.3334568602158378e-01   2.3729117831693101e-02   2.5658823453431751e-01   2.3785683838770905e-02   2.0633599568929892e-01   2.7574185244341000e-02   1.6746737342773649e-01   3.3693256556835166e-02   2.4512795000000000e+06   1.6453479452054799e+02
   2.4513705000000000e+06   2.1948125966457949e-01   1.4253822334150585e-02   1.5083607616771721e-01   2.3586697022914598e-02   2.9561609541637779e-01   2.3690202065128008e-02   2.1034311664164959e-01   2.7290946127423350e-02   1.7664649374528127e-01   3.4501118362570971e-02   2.4513705000000000e+06   1.7269095890410949e+02
   2.4514625000000000e+06   2.4088285791560737e-01   1.4327874957377888e-02   1.6858295355436045e-01   2.3088739989144080e-02   3.0110659759519237e-01   2.4378335964732781e-02   2.6700384474261035e-01   2.7600450860376758e-02   2.8003155967790211e-01   3.4018021567567967e-02   2.4514625000000000e+06   1.8008767123287660e+02
   2.4515535000000000e+06   2.6265603571513790e-01   1.4471240230113654e-02   1.9145801181346087e-01   2.3052301687671386e-02   3.3887501121208069e-01   2.4346899372596566e-02   2.6713148133320558e-01   2.8791025440463427e-02   3.1217512378044410e-01   3.1326713926901485e-02   2.4515535000000000e+06   1.7948849315068486e+02
   2.4516445000000000e+06   2.5190794158210794e-01   1.4389283968054526e-02   1.6860129896763607e-01   2.2707859140457511e-02   3.1961918832519165e-01   2.4601891635763911e-02   2.9203457251156961e-01   2.8418687853453712e-02   2.8041902401856539e-01   3.3108033144109025e-02   2.4516445000000000e+06   1.7637643835616436e+02
   2.4517355000000000e+06   2.4045487924459089e-01   1.4716447348517426e-02   1.5264548465080391e-01   2.3175967107847750e-02   3.0932672315784188e-01   2.4949687758655848e-02   2.8643739633518583e-01   2.9499406943862851e-02   2.9233215951404157e-01   3.5135990532503387e-02   2.4517355000000000e+06   1.7072493150684949e+02
   2.4518275000000000e+06   2.2977738837557751e-01   1.4748433346562952e-02   1.5301201682496191e-01   2.2980739958395179e-02   3.0152203662499899e-01   2.5162039562698274e-02   2.5827314541920676e-01   2.9822605153419016e-02   2.2730818526991767e-01   3.4965426353467575e-02   2.4518275000000000e+06   1.7018712328767134e+02
   2.4519185000000000e+06   2.3974792187653624e-01   1.4862337766478426e-02   1.6319151648306535e-01   2.2972037512397778e-02   2.9368390154982865e-01   2.5285272427437486e-02   2.9658778271928021e-01   3.0598153473539821e-02   2.2892720073940712e-01   3.6600955207092577e-02   2.4519185000000000e+06   1.8191315068493157e+02
   2.4520095000000000e+06   2.7154141301693485e-01   1.4825795961781886e-02   1.8469969207790130e-01   2.2853706941017113e-02   3.4344921179899324e-01   2.5378657611975265e-02   3.2201535280258159e-01   3.0397329895873744e-02   3.1657211638107630e-01   3.7296593848383665e-02   2.4520095000000000e+06   1.9080602739726018e+02
   2.4521005000000000e+06   2.7303986283617609e-01   1.4653194146598615e-02   1.9220058005216042e-01   2.2728416131120557e-02   3.0666385195358115e-01   2.5158340742083798e-02   3.6358578112860268e-01   2.9596887687524970e-02   3.3911577984755464e-01   3.5331368510208690e-02   2.4521005000000000e+06   1.9250712328767108e+02
   2.4521925000000000e+06   2.9203714841399409e-01   1.4370525433478012e-02   2.0694075385389460e-01   2.2274187018031039e-02   3.1951508477998908e-01   2.5380275370406220e-02   3.9315473973341952e-01   2.8012657277151642e-02   3.2032173863293317e-01   3.5142756884309123e-02   2.4521925000000000e+06   1.9208958904109605e+02
   2.4522835000000000e+06   2.4190794969837986e-01   1.4614443080972313e-02   1.8099497303860865e-01   2.2740593191274874e-02   2.6716642722128658e-01   2.5265983097910040e-02   3.0809584889948582e-01   2.9088687057924698e-02   2.7868910939081276e-01   3.4585335041849574e-02   2.4522835000000000e+06   1.7799506849315063e+02
   2.4523745000000000e+06   2.0358696768095541e-01   1.4198388779748675e-02   1.4232844096127850e-01   2.1853542561262772e-02   2.4772102717292249e-01   2.4648313004214575e-02   2.4916012625931000e-01   2.8623191519368246e-02   2.4083328801537360e-01   3.5544012999838268e-02   2.4523745000000000e+06   1.6066547945205463e+02
   2.4524655000000000e+06   1.9317587282866910e-01   1.4373551034719229e-02   1.5957796178921424e-01   2.2591225032394704e-02   2.3752320484431244e-01   2.5069347459906643e-02   1.8950664714443147e-01   2.7845033949457084e-02   2.3250164079941993e-01   3.8345244808997564e-02   2.4524655000000000e+06   1.5000986301369866e+02
   2.4525575000000000e+06   1.5620156075959940e-01   1.4442206854141992e-02   1.2304781631661682e-01   2.3125396425546816e-02   1.9802943630189784e-01   2.5262097674736032e-02   1.5358759825866314e-01   2.7141275531148645e-02   2.0525021776329225e-01   3.9918909279969814e-02   2.4525575000000000e+06   1.3460054794520548e+02
   2.4526485000000000e+06   1.5209910715265884e-01   1.4199310677710570e-02   1.1086862464430625e-01   2.2776995700793595e-02   1.9440216887862366e-01   2.4703773742490231e-02   1.5938656626486652e-01   2.6786876965657871e-02   2.0551320065410217e-01   4.3188771565980846e-02   2.4526485000000000e+06   1.2788219178082191e+02
   2.4527395000000000e+06   1.5967687457434873e-01   1.4172029311983785e-02   1.2165395693885635e-01   2.2542200664351197e-02   1.9416689641036447e-01   2.4569922313870719e-02   1.7273935393274129e-01   2.7171251717978191e-02   1.8843711304577168e-01   4.3284496909474626e-02   2.4527395000000000e+06   1.2225123287671227e+02
   2.4528305000000000e+06   1.4689037667197996e-01   1.4009259881740619e-02   8.3639290916746378e-02   2.2040379373360178e-02   1.9482543943069244e-01   2.4020507914818353e-02   1.8304193032230481e-01   2.7696705271083269e-02   1.5121603628458605e-01   3.8382928464843202e-02   2.4528305000000000e+06   1.1549863013698628e+02
   2.4529225000000000e+06   1.5086869875386660e-01   1.3731367416823516e-02   8.3209162520081287e-02   2.1406391887854943e-02   1.9222115575853410e-01   2.3173671829579977e-02   2.0697531402284372e-01   2.8180800532157293e-02   1.3042625189714430e-01   3.5896381713407671e-02   2.4529225000000000e+06   1.1354164383561655e+02
   2.4530135000000000e+06   1.4141187892979615e-01   1.4083363902645255e-02   7.4722395858903098e-02   2.2269647776011904e-02   1.7976617786388824e-01   2.3893383090512862e-02   1.9423728670375207e-01   2.8018848469800964e-02   8.4643949545438243e-03   3.6096002555139332e-02   2.4530135000000000e+06   1.0599287671232867e+02
   2.4531045000000000e+06   1.0903781732582910e-01   1.3998429014462185e-02   5.0433389792552387e-02   2.1810356112407180e-02   1.5115719113702514e-01   2.3812331001764771e-02   1.4857015035674315e-01   2.8427913963919048e-02   5.1887190773202113e-02   3.6112029014005752e-02   2.4531045000000000e+06   1.0251452054794514e+02
   2.4531955000000000e+06   9.9887331223338482e-02   1.3976077477017136e-02   5.7570636368130985e-02   2.1696094689768471e-02   1.2820818136862844e-01   2.3624353629574629e-02   1.3242420665705537e-01   2.8827209448838490e-02   6.4735367129767671e-02   3.6003539697927495e-02   2.4531955000000000e+06   1.0231205479452059e+02
   2.4532875000000000e+06   7.4850097464738266e-02   1.4146260492831535e-02   3.6657650344399065e-02   2.2032420072625222e-02   1.1004965396637117e-01   2.4270337845893237e-02   9.0116754070736674e-02   2.8405032780782720e-02   3.9602236145829285e-02   3.5732971498503567e-02   2.4532875000000000e+06   9.6461917808219255e+01
   2.4533785000000000e+06   5.9244847558665360e-02   1.3470304934253816e-02   1.1928020606523451e-02   2.1194810421311886e-02   8.3231664796875771e-02   2.2691571533517314e-02   1.0298717700247552e-01   2.7287293640782646e-02   8.2111004118939498e-02   3.2028590905583569e-02   2.4533785000000000e+06   9.1585753424657597e+01
   2.4534695000000000e+06   4.5720426166716593e-02   1.3422979026765350e-02   1.0481999900005779e-02   2.1493625401338035e-02   4.4782662415178871e-02   2.2567863353565358e-02   1.0065418351692601e-01   2.6518055114223862e-02   3.9984036847364457e-02   3.3349174569190440e-02   2.4534695000000000e+06   8.7643287671232898e+01
   2.4535605000000000e+06   2.4699228009904893e-02   1.3509893601921629e-02  -1.2776895298210234e-02   2.1444697211497023e-02   1.6368810324591528e-02   2.2971511556142708e-02   9.3721428657703568e-02   2.6637035456630386e-02   1.4411544493586918e-03   3.3859571184698317e-02   2.4535605000000000e+06   8.3737534246575336e+01
   2.4536525000000000e+06   1.2903947968683563e-02   1.3753340172998389e-02  -1.1065804686140558e-02   2.1369871062180280e-02   7.6242646311484906e-03   2.3833262108834942e-02   5.9133280606985528e-02   2.7354266396275296e-02  -4.2228373311514744e-02   3.0488029242268667e-02   2.4536525000000000e+06   8.0685479452054793e+01
   2.4537435000000000e+06  -1.3041288078351216e-03   1.3987347868867976e-02  -3.6291882119750304e-02   2.2042971670939552e-02   8.1142398752706690e-03   2.4108431142777654e-02   4.0568409366959220e-02   2.7392864451788509e-02  -5.7821737092867059e-02   3.2419103348206163e-02   2.4537435000000000e+06   8.0086575342465750e+01
   2.4538345000000000e+06  -1.0374112665190139e-02   1.3754157592503218e-02  -5.5012373619775519e-02   2.1693643668999358e-02   1.7465438855115988e-02   2.3455483761184562e-02   2.2560516453371302e-02   2.7282086448988014e-02  -6.8300197568668577e-02   3.2386020360267186e-02   2.4538345000000000e+06   7.9289041095890369e+01
   2.4539255000000000e+06  -2.2008501723818574e-02   1.3458163514174776e-02  -4.8757329445426191e-02   2.0487343202556383e-02   1.2708033342737901e-02   2.3371833762237094e-02  -2.1875999095430143e-02   2.7650379708993658e-02  -3.5824528465075188e-02   3.2754283205559828e-02   2.4539255000000000e+06   7.7362465753424587e+01
   2.4540175000000000e+06  -4.2360067199780471e-02   1.3470445652856745e-02  -7.9102616098793682e-02   2.1189997516456591e-02  -8.1407043138860876e-03   2.3997611076161798e-02  -2.7879765972099995e-02   2.5420346055559897e-02  -4.8834499827818900e-02   3.6477557921456218e-02   2.4540175000000000e+06   7.5276986301369760e+01
   2.4541085000000000e+06  -5.0390339047591035e-02   1.3253483161901832e-02  -7.3021475402696892e-02   2.0467838511957014e-02  -1.1766029036424082e-02   2.3825246779306333e-02  -5.9470500437571745e-02   2.5446929915058057e-02  -4.0829401439192441e-02   3.6033152799664882e-02   2.4541085000000000e+06   7.2904931506849309e+01
   2.4541995000000000e+06  -4.1035089463724660e-02   1.3612366077937926e-02  -5.8350542283412549e-02   2.1100480087315882e-02  -1.1704360014071762e-02   2.4100776543288866e-02  -4.9155865927113601e-02   2.6452579208529434e-02  -4.7521744632291883e-02   3.5394517828106993e-02   2.4541995000000000e+06   7.1933791208791177e+01
   2.4542905000000000e+06  -4.8703865735983835e-02   1.3712476823632927e-02  -6.7120383366675210e-02   2.1657487725968996e-02  -2.3479193056590991e-02   2.3705992555898361e-02  -5.2700201035169168e-02   2.6661281914026891e-02  -5.0398615311877087e-02   3.6086992070188999e-02   2.4542905000000000e+06   7.0377747252747241e+01
   2.4543825000000000e+06  -3.0281975730147216e-02   1.3496658879980439e-02  -3.6733244952409615e-02   2.1395651833628626e-02  -9.8904176906937456e-03   2.2660780451719362e-02  -4.9148483013944984e-02   2.7138037360474855e-02  -8.3054552594471268e-02   3.4506276619796113e-02   2.4543825000000000e+06   6.9757692307692309e+01
   2.4544735000000000e+06  -3.0243379569045603e-02   1.3534141948353739e-02  -4.2204333159610669e-02   2.1285902561165894e-02   1.5439594497992091e-03   2.2637614337963095e-02  -5.7632478597763680e-02   2.7725569813419729e-02  -6.2576692419606034e-02   3.2873118827971642e-02   2.4544735000000000e+06   6.8803305785123939e+01
   2.4545645000000000e+06  -4.1750006032531893e-02   1.3628161962543088e-02  -6.3188276073378083e-02   2.1582011735558692e-02  -1.3258877667608252e-02   2.3171075597164515e-02  -4.6870691772026726e-02   2.6970126789470559e-02  -8.0137481465911278e-02   3.0949916035280023e-02   2.4545645000000000e+06   6.8155219780219753e+01
   2.4546555000000000e+06  -4.9757296567645277e-02   1.3717276198692075e-02  -7.4571798918403417e-02   2.1877196718789304e-02  -3.4032895284087823e-02   2.3755461470414886e-02  -3.3252952061484202e-02   2.6233187536293473e-02  -8.6315928373902034e-02   3.0455673326150654e-02   2.4546555000000000e+06   6.8665659340659403e+01
   2.4547475000000000e+06  -4.9644992497702482e-02   1.3714199580559076e-02  -5.9752303769500456e-02   2.1421935233231930e-02  -4.4061225836338154e-02   2.3715365852394164e-02  -4.0748480691994292e-02   2.7118853318118363e-02  -6.6243958800304009e-02   3.0386657537141842e-02   2.4547475000000000e+06   6.9256868131868146e+01
   2.4548385000000000e+06  -4.6889147018878786e-02   1.3446705467173576e-02  -5.2924921616789980e-02   2.0623752399845693e-02  -3.5389840422939925e-02   2.3787630170394324e-02  -5.1230942046098835e-02   2.6610099714355236e-02  -4.4093856674244716e-02   3.1025378626205122e-02   2.4548385000000000e+06   7.0658356164383548e+01
   2.4549295000000000e+06  -3.1367210224284126e-02   1.3314432552437252e-02  -3.6560959096622832e-02   2.0534361315716548e-02  -1.7145733910403690e-02   2.3512450862278888e-02  -4.0546813103617220e-02   2.6166307128334745e-02  -4.5252499150795988e-02   3.0325560554351233e-02   2.4549295000000000e+06   7.3910410958904066e+01
   2.4550205000000000e+06  -1.3053312202513089e-02   1.3175087482674781e-02  -8.6973622871018876e-03   2.0427795439156102e-02  -1.6481546730260900e-04   2.2709473959057352e-02  -3.7907400687259715e-02   2.6485889631281647e-02  -5.2706267473865386e-03   3.2088695310974594e-02   2.4550205000000000e+06   7.4956164383561642e+01
   2.4551125000000000e+06  -6.1368186402062791e-03   1.3650153032420577e-02  -3.7719630952288960e-02   2.1352368006688840e-02   2.0447928326625179e-02   2.3103066581408847e-02   8.8356889295501100e-03   2.7734606954844161e-02  -4.9114065080932238e-02   3.4384591493821434e-02   2.4551125000000000e+06   7.8005479452054800e+01
   2.4552035000000000e+06   9.0977172526355357e-03   1.3730436457996775e-02  -3.8845821458568103e-02   2.1932576068182191e-02   2.0485539672570299e-02   2.3025872283903129e-02   6.7473747798679262e-02   2.7324161289717916e-02  -5.6478294710359693e-02   3.5798804587880172e-02   2.4552035000000000e+06   8.0183835616438415e+01
   2.4552945000000000e+06   1.8840109847917549e-02   1.4086079391337171e-02  -3.2397952779546275e-02   2.2322400676340639e-02   2.9148528619640200e-02   2.3758144403617894e-02   8.5882289834604011e-02   2.8156487929243804e-02  -1.9044588413399646e-02   3.6697584027634740e-02   2.4552945000000000e+06   8.4291780821917840e+01
   2.4553855000000000e+06   3.4247991223483945e-02   1.4218164200303966e-02  -1.7339093852074623e-02   2.2739147395643151e-02   2.6898675416217346e-02   2.4389770216709995e-02   1.1844803609526508e-01   2.7403675610078580e-02   3.7326979209689011e-03   3.7606806546654950e-02   2.4553855000000000e+06   9.0822191780821939e+01
   2.4554775000000000e+06   5.0307311361519121e-02   1.4361390160258419e-02  -5.3100214089046921e-03   2.2285253160785872e-02   5.7096176812495493e-02   2.5585285527099478e-02   1.2803850778962417e-01   2.7657463421236796e-02   5.0300233189503059e-02   3.4994256081113610e-02   2.4554775000000000e+06   9.9151506849315155e+01
   2.4555685000000000e+06   8.5533379364993237e-02   1.4457330998169806e-02   3.4130778632370497e-02   2.1979342678684559e-02   1.0541219677781194e-01   2.6184767909001577e-02   1.4717224596464579e-01   2.8218084203079811e-02   1.0062997530300288e-01   3.8057454419133718e-02   2.4555685000000000e+06   1.1396291208791213e+02
   2.4556595000000000e+06   9.5444263320841355e-02   1.4643179673936692e-02   5.4007291187056959e-02   2.2312305917557815e-02   1.0320523252205441e-01   2.6391898893918957e-02   1.5456851693681195e-01   2.8637898817643961e-02   9.8812338750681225e-02   3.5983350509213828e-02   2.4556595000000000e+06   1.1800412087912082e+02
   2.4557505000000000e+06   1.0858637511066527e-01   1.5010416800763862e-02   7.8953652665795696e-02   2.3022270966635401e-02   1.0597782556086925e-01   2.7004629923129728e-02   1.5898463409525304e-01   2.9107393972413825e-02   1.1536938622138476e-01   3.4906097849536057e-02   2.4557505000000000e+06   1.2382087912087918e+02
   2.4558425000000000e+06   1.1948404703549519e-01   1.4718840900161154e-02   1.0372768598844564e-01   2.2758548547149555e-02   1.1334350940016562e-01   2.6309965088933712e-02   1.5115687236139605e-01   2.8391914722296321e-02   1.6251914045028262e-01   3.4152462128081124e-02   2.4558425000000000e+06   1.2621346153846164e+02
   2.4559335000000000e+06   1.1079395879653418e-01   1.4643122042209231e-02   1.1294016818458941e-01   2.2837220698902264e-02   1.0182549842799142e-01   2.6432656834289484e-02   1.1742563452683728e-01   2.7575753896221633e-02   1.3717389564054416e-01   3.4008791241755550e-02   2.4559335000000000e+06   1.1992821917808226e+02
   2.4560245000000000e+06   1.1356445009875313e-01   1.4699150079577767e-02   1.2473722318308685e-01   2.3215108198433330e-02   9.8683697090494710e-02   2.5659972206396129e-02   1.1505508708380253e-01   2.8239214048615281e-02   1.5741143137400496e-01   3.4542818117049665e-02   2.4560245000000000e+06   1.1947999999999995e+02
   2.4561155000000000e+06   1.1666982036750483e-01   1.4245516041789561e-02   9.2309858432059660e-02   2.1775203029680432e-02   1.5971083193788277e-01   2.5572252691919636e-02   1.0546945789087589e-01   2.7847638327981990e-02   2.1127685430872226e-01   3.5653199951148046e-02   2.4561155000000000e+06   1.1951534246575341e+02
   2.4562075000000000e+06   1.2493577277030378e-01   1.4323398302251142e-02   9.7055712953727419e-02   2.2129009955235916e-02   1.6174290005033551e-01   2.5293834066891192e-02   1.2446509276614921e-01   2.8070478785497652e-02   1.9258244882559686e-01   3.7041707597575010e-02   2.4562075000000000e+06   1.1641068493150679e+02
   2.4562985000000000e+06   1.5279890777124608e-01   1.4512433713180398e-02   1.0532402711324675e-01   2.2641248292569565e-02   1.9713375619635612e-01   2.5041007382945554e-02   1.7101580201974653e-01   2.8836378184805663e-02   2.2912519076641094e-01   3.8850685174176058e-02   2.4562985000000000e+06   1.2342547945205484e+02
   2.4563895000000000e+06   1.8622634452750064e-01   1.5051266225050064e-02   1.2088483088133294e-01   2.3943544476605436e-02   2.3479588631808912e-01   2.5554782546069452e-02   2.2100676784411244e-01   2.9635280327334954e-02   2.4182285361879491e-01   4.0168135306350029e-02   2.4563895000000000e+06   1.3382219178082178e+02
   2.4564805000000000e+06   2.0073904196870079e-01   1.4967648734278268e-02   1.4593456858046056e-01   2.3899781297139010e-02   2.0925870033132321e-01   2.5715329974065587e-02   2.6991450477898771e-01   2.8858457655876101e-02   2.1315961187919469e-01   3.7906911788851319e-02   2.4564805000000000e+06   1.3603370473537595e+02


==> make_fig_idl/freqshift_3110-3790_GOLF_365d.txt <==
   2.4501845000000000e+06  -3.9690816687998426e-02   2.3919608758538036e-02  -9.4407610345945733e-02   3.7334937592501755e-02   8.7503111950359216e-03   4.2392683169741922e-02  -1.3738682625104363e-02   4.5934048067810734e-02  -5.8794220195582274e-02   7.4594982159472314e-02   2.4501845000000000e+06   7.2626027397260259e+01
   2.4502755000000000e+06  -4.2350811922918542e-02   2.4121385251000445e-02  -3.2176727907630903e-02   3.8195601447894016e-02  -5.6719421807182382e-02   4.1568637661864707e-02  -3.9399068359810857e-02   4.6905679906291978e-02  -1.1051983588700487e-02   7.6413687062664076e-02   2.4502755000000000e+06   7.3275890410958880e+01
   2.4503675000000000e+06  -1.6503469564694083e-02   2.4296283598607450e-02  -4.9979103415856117e-03   3.9012372142677006e-02  -5.1278661587986482e-02   4.0558725878625058e-02   1.5145743081731961e-02   4.8275802035167896e-02  -7.7193090391565980e-02   7.0345451662772757e-02   2.4503675000000000e+06   7.6603561643835548e+01
   2.4504585000000000e+06  -3.4217685638505517e-03   2.4375407214969860e-02   3.6620735444726243e-02   3.8499976667758347e-02  -5.3687002475570830e-02   4.0291843809198230e-02   6.6379427732275028e-03   5.0480757714442971e-02  -1.0023216109311695e-02   7.3015952639093759e-02   2.4504585000000000e+06   8.1291506849315056e+01
   2.4505495000000000e+06   1.2917965195993964e-02   2.4782223697359648e-02   4.1375206190495173e-02   3.9661932810579732e-02  -2.9196858220883849e-02   4.0894965905255570e-02   3.0890650924469361e-02   5.0340948748561057e-02   2.6155084745358544e-02   7.1212111537804323e-02   2.4505495000000000e+06   8.7602739726027380e+01
   2.4506405000000000e+06   4.3311385906441464e-02   2.5241291301684614e-02   2.4745605941532179e-02   4.1429382674338745e-02   7.7490410097403761e-02   4.2663658586066286e-02   2.5116681465884246e-02   4.7806663861517440e-02   5.5988287775129576e-02   7.7685117540468723e-02   2.4506405000000000e+06   9.6486027397260258e+01
   2.4507325000000000e+06   5.6220014747450621e-02   2.5440748554502852e-02   4.8001059343835861e-02   4.1671002321717929e-02   1.2205418117899024e-01   4.2654933557337481e-02  -1.8743822809027259e-02   4.8821572849638450e-02   1.0254898252886743e-01   8.1330307393572651e-02   2.4507325000000000e+06   1.0821589041095895e+02
   2.4508235000000000e+06   9.8703868090079680e-02   2.5913538845247438e-02   9.0313543907907079e-02   4.2703198016316037e-02   1.8680756929606582e-01   4.4338313877882146e-02   5.6398696043082983e-03   4.8105599496938746e-02  -1.5098118703179947e-01   7.1125178573870351e-02   2.4508235000000000e+06   1.1865534246575348e+02
   2.4509145000000000e+06   1.5986830693993720e-01   2.6016227042289439e-02   1.6221496357303553e-01   4.3228929920003580e-02   2.3813299750593547e-01   4.5491997476444855e-02   7.4763450849060692e-02   4.6669803417701362e-02  -1.2235061684329640e-01   7.1404598456861937e-02   2.4509145000000000e+06   1.2727479452054790e+02
   2.4510055000000000e+06   2.4938238500096868e-01   2.6661622203631694e-02   2.4409692821230547e-01   4.3219089955936027e-02   3.5510206354048734e-01   4.5947244460396018e-02   1.3059413966539207e-01   5.0141660430904365e-02  -5.5069937800377611e-02   6.8470421208207094e-02   2.4510055000000000e+06   1.3785972602739719e+02
   2.4510975000000000e+06   2.7224188870440535e-01   2.6706483757529386e-02   2.4929269345649027e-01   4.3898404361916353e-02   4.0550797827990004e-01   4.6233376438970110e-02   1.5079638683143637e-01   4.9069944683567943e-02  -2.3738244571570030e-02   7.0015320257834288e-02   2.4510975000000000e+06   1.4430301369863017e+02
   2.4511885000000000e+06   3.0199092681095241e-01   2.7194359836563414e-02   1.9698300782525247e-01   4.3798239093347499e-02   4.2443287582594269e-01   4.6700335279943064e-02   2.9822651502099579e-01   5.1820863542817799e-02   1.2773283837818061e-01   7.2323290981660321e-02   2.4511885000000000e+06   1.5357315068493156e+02
   2.4512795000000000e+06   3.4008853961404384e-01   2.7437410572730383e-02   2.4550362368178627e-01   4.4476632999119324e-02   4.4311494061128898e-01   4.6081788215975833e-02   3.3809316739064232e-01   5.3306043862329885e-02   2.5506632991829598e-01   7.0046193348763039e-02   2.4512795000000000e+06   1.6453479452054799e+02
   2.4513705000000000e+06   3.8155198068817631e-01   2.7424815195452552e-02   2.8505380454546536e-01   4.4391642519882556e-02   4.7994476828305338e-01   4.6758023286905759e-02   3.9242172327692826e-01   5.2361901868919501e-02   1.7287558505941925e-01   7.3827096775485129e-02   2.4513705000000000e+06   1.7269095890410949e+02
   2.4514625000000000e+06   4.1550390315654517e-01   2.7404612677584417e-02   3.0371321516829841e-01   4.3876003249996777e-02   4.8953827353144097e-01   4.6955089626339312e-02   4.8381458457815318e-01   5.2813094890843841e-02   1.6645459296087151e-01   7.9432697968391613e-02   2.4514625000000000e+06   1.8008767123287660e+02
   2.4515535000000000e+06   4.5121027226117855e-01   2.7337752909292318e-02   4.0847334703509586e-01   4.3449668601698327e-02   4.8237243791222889e-01   4.6142605254726167e-02   4.7483554564581948e-01   5.4337667132672379e-02   1.8847695215836024e-01   7.5795606321826345e-02   2.4515535000000000e+06   1.7948849315068486e+02
   2.4516445000000000e+06   4.4270386067844808e-01   2.7668126110403177e-02   3.9895012370537791e-01   4.3839468421532607e-02   4.6867490008831764e-01   4.6443226725961857e-02   4.7597517145774904e-01   5.5696572898694993e-02   1.1914269784922032e-01   7.9472785538485496e-02   2.4516445000000000e+06   1.7637643835616436e+02
   2.4517355000000000e+06   4.4785462485390765e-01   2.8089893521267676e-02   3.8866918345200169e-01   4.5340274589708934e-02   4.7666472259031900e-01   4.6879273475748211e-02   4.9597205345050405e-01   5.5394342160199207e-02   2.4969356115314317e-01   8.3646693551480134e-02   2.4517355000000000e+06   1.7072493150684949e+02
   2.4518275000000000e+06   4.3264171506108973e-01   2.8303604418515475e-02   3.9496805134627611e-01   4.4672345362903626e-02   4.6478053069427727e-01   4.7017361048227270e-02   4.4736142572466975e-01   5.8238456130017768e-02   1.9167696512433080e-01   8.1363940908808302e-02   2.4518275000000000e+06   1.7018712328767134e+02
   2.4519185000000000e+06   4.4538201571274222e-01   2.8487883425365425e-02   3.6133300119579531e-01   4.5986637673819226e-02   5.2141855757244360e-01   4.7062205324096579e-02   4.6296774624001286e-01   5.6995699210099143e-02   2.3840008603520427e-01   8.6389345730188721e-02   2.4519185000000000e+06   1.8191315068493157e+02
   2.4520095000000000e+06   4.8692177699491401e-01   2.8368953753695955e-02   3.7867872345378589e-01   4.5877004519467988e-02   5.6785056352212160e-01   4.8045327565271807e-02   5.3590301364577397e-01   5.4700198246552478e-02   3.0703989035504881e-01   8.6783867171050993e-02   2.4520095000000000e+06   1.9080602739726018e+02
   2.4521005000000000e+06   4.8628509871984082e-01   2.7648415257723425e-02   4.2617289118672702e-01   4.4105380066350043e-02   5.1523570658530859e-01   4.7248982063255195e-02   5.3809249740205578e-01   5.3748122828657000e-02   3.2474894888303013e-01   8.0113993970640604e-02   2.4521005000000000e+06   1.9250712328767108e+02
   2.4521925000000000e+06   4.5481215660761271e-01   2.6911216430616218e-02   3.9229779947706328e-01   4.2214694822465954e-02   4.9079682517508266e-01   4.8019178901016146e-02   5.0526371976334838e-01   5.0899641327351274e-02   2.7261631415144089e-01   8.5255509198605903e-02   2.4521925000000000e+06   1.9208958904109605e+02
   2.4522835000000000e+06   3.7647574358087121e-01   2.7776840709467149e-02   3.4701529219033694e-01   4.3537976709730336e-02   4.2449445287610160e-01   4.7549995589978800e-02   3.5901722671324793e-01   5.5363160093267805e-02   1.7954561470751959e-01   7.8063613288999995e-02   2.4522835000000000e+06   1.7799506849315063e+02
   2.4523745000000000e+06   3.3429810470680699e-01   2.7448888967464530e-02   3.1549027890927328e-01   4.3869829312730917e-02   4.1104266523854505e-01   4.6052580939931850e-02   2.5571790969188313e-01   5.4543675200637659e-02   1.4777451640429018e-01   7.3896961258982374e-02   2.4523745000000000e+06   1.6066547945205463e+02
   2.4524655000000000e+06   2.9942751999085537e-01   2.7838713655898094e-02   2.6705499432552099e-01   4.5734582584419432e-02   4.0185915861591648e-01   4.7502329134991812e-02   2.1836578365643411e-01   5.2052857988902516e-02   1.2232075919466417e-01   8.2500994622921320e-02   2.4524655000000000e+06   1.5000986301369866e+02
   2.4525575000000000e+06   2.6950176904738521e-01   2.8283474874362242e-02   2.3404877615352959e-01   4.6683888958384608e-02   3.8162938138714603e-01   4.8251537037515044e-02   1.8132920471614505e-01   5.2579819312215025e-02   1.2853133786064372e-01   8.6588176882127291e-02   2.4525575000000000e+06   1.3460054794520548e+02
   2.4526485000000000e+06   2.7508115940466860e-01   2.7525126110273870e-02   2.5727767973614368e-01   4.6031765394143831e-02   3.2408909092076532e-01   4.6976911132463238e-02   2.4011562900161595e-01   5.0326634162721963e-02   8.1351811107325422e-02   9.5461037572406593e-02   2.4526485000000000e+06   1.2788219178082191e+02
   2.4527395000000000e+06   2.6379037963915930e-01   2.7675301701225931e-02   2.2406609571306760e-01   4.5908500763346710e-02   3.0732714006121870e-01   4.7287891969755184e-02   2.6217199855588358e-01   5.1034911160210868e-02   7.4149093721101497e-02   1.0353736197359080e-01   2.4527395000000000e+06   1.2225123287671227e+02
   2.4528305000000000e+06   2.4533095617880532e-01   2.6996880802137854e-02   1.9158280022994312e-01   4.4219476325124012e-02   2.9937075978138422e-01   4.5827075883218847e-02   2.4989765674841391e-01   5.0999051592270243e-02  -6.8443109278968775e-03   9.4856050754686644e-02   2.4528305000000000e+06   1.1549863013698628e+02
   2.4529225000000000e+06   2.4066952792546858e-01   2.6488386314851533e-02   2.0610770360273040e-01   4.2346447739527636e-02   2.6608365873523759e-01   4.4926700312442558e-02   2.5862588497993311e-01   5.1837285248997327e-02   3.8417843632761316e-02   8.6395491690636275e-02   2.4529225000000000e+06   1.1354164383561655e+02
   2.4530135000000000e+06   2.0871311611568275e-01   2.6796846917643048e-02   1.6122819368930261e-01   4.1332840880663739e-02   2.8103916836906540e-01   4.6459389951180506e-02   1.9210488259918676e-01   5.3917316305722482e-02  -4.3105147595484547e-02   7.8457465511723556e-02   2.4530135000000000e+06   1.0599287671232867e+02
   2.4531045000000000e+06   1.6481197360078653e-01   2.6209229116682723e-02   1.4015083200276438e-01   4.0123388661647330e-02   2.4498359838457615e-01   4.5922082438666245e-02   1.0183238559458395e-01   5.2674711633486256e-02  -1.0660661618197417e-02   7.0137651441913570e-02   2.4531045000000000e+06   1.0251452054794514e+02
   2.4531955000000000e+06   1.5482377615723139e-01   2.6428043226763100e-02   1.5922858649137772e-01   4.0031435194355557e-02   2.1454353899556175e-01   4.6478082335332710e-02   6.6679954813529119e-02   5.3852014307149289e-02   3.6814545580147691e-02   7.0779592589739024e-02   2.4531955000000000e+06   1.0231205479452059e+02
   2.4532875000000000e+06   1.0409095651281251e-01   2.6026110108186794e-02   8.7794937677201992e-02   4.0915908403683393e-02   1.9060881287172496e-01   4.5287152931449741e-02   2.1183277086555177e-02   5.0545875787198352e-02  -5.9853797778372277e-02   7.4331127641021941e-02   2.4532875000000000e+06   9.6461917808219255e+01
   2.4533785000000000e+06   8.7368975663703830e-02   2.5153372382725924e-02   5.7218115912505203e-02   4.0057278513239349e-02   1.6599989875916099e-01   4.3768120142255028e-02   3.6242567207948488e-02   4.7928860566478410e-02  -3.1509090938318648e-02   7.1484244840667344e-02   2.4533785000000000e+06   9.1585753424657597e+01
   2.4534695000000000e+06   5.4046912661676036e-02   2.4726860570451946e-02   3.1287622672410441e-02   3.9239321932330977e-02   8.4982696037901845e-02   4.4289615362973732e-02   5.1969304302906034e-02   4.5821417478932536e-02  -1.4989191303024491e-01   7.1668893638205430e-02   2.4534695000000000e+06   8.7643287671232898e+01
   2.4535605000000000e+06   1.2262823762893499e-02   2.4875516453950218e-02  -6.0167314590407655e-03   3.8449413435707611e-02   1.4572794562734847e-02   4.5435739953219756e-02   3.6966617088992779e-02   4.6869056300843377e-02  -1.9076608960313571e-01   7.6029816141884921e-02   2.4535605000000000e+06   8.3737534246575336e+01
   2.4536525000000000e+06  -7.5096668642547736e-03   2.5460157953443727e-02  -4.8122316968386191e-03   3.8251695021971413e-02  -2.5944423511732331e-02   4.6499017229805206e-02   9.3336310267656888e-03   5.0204435335918549e-02  -1.4943459137323989e-01   7.0365559221880938e-02   2.4536525000000000e+06   8.0685479452054793e+01
   2.4537435000000000e+06  -3.1085494460139671e-02   2.6279965816791248e-02  -3.3348942978627977e-02   4.1190765593745071e-02  -6.1916623321417563e-02   4.6773401402746106e-02   7.3406612636647706e-03   4.9908846019418598e-02  -1.8551244487838139e-01   7.1365904801433358e-02   2.4537435000000000e+06   8.0086575342465750e+01
   2.4538345000000000e+06  -1.6828853061448126e-02   2.6060377449333441e-02  -3.0150939330159367e-02   3.9848051311813314e-02  -2.5736289020052695e-02   4.5953031572199647e-02   1.7329119587698900e-02   5.2050063288869658e-02  -1.6444068033672524e-01   6.9187405396650692e-02   2.4538345000000000e+06   7.9289041095890369e+01
   2.4539255000000000e+06  -3.1645329029553991e-02   2.5347269021413928e-02  -1.0861584866173845e-02   3.7586345356132957e-02  -4.0459507662402965e-02   4.5229267517795740e-02  -6.0560563875480568e-02   5.2720900497506995e-02  -1.0600397305813554e-01   6.2892622823391420e-02   2.4539255000000000e+06   7.7362465753424587e+01
   2.4540175000000000e+06  -8.3350074891366963e-02   2.5454821704046407e-02  -7.1893115982088543e-02   3.8574045474174631e-02  -8.0666324921027210e-02   4.6033665645537084e-02  -1.0580091448256855e-01   5.0039258729291859e-02  -1.7066867615642806e-01   6.6307620238283876e-02   2.4540175000000000e+06   7.5276986301369760e+01
   2.4541085000000000e+06  -8.4585967857624927e-02   2.4929129592783709e-02  -7.2754376768972603e-02   3.6383244063214006e-02  -4.6148308945658419e-02   4.5484864986184599e-02  -1.5889204672511334e-01   5.1965053060095093e-02  -1.4845970122811386e-01   7.0463832802863419e-02   2.4541085000000000e+06   7.2904931506849309e+01
   2.4541995000000000e+06  -9.9546810765415064e-02   2.5431866831445056e-02  -7.3736539953490512e-02   3.7113381573814691e-02  -9.4645372972260805e-02   4.5922507066051846e-02  -1.6043335018507174e-01   5.3765682649299068e-02  -1.3495092511759965e-01   7.0926959602103545e-02   2.4541995000000000e+06   7.1933791208791177e+01
   2.4542905000000000e+06  -1.0890592679633948e-01   2.5854813363157043e-02  -1.2828347224828140e-01   4.0090783003953988e-02  -8.0154422345343312e-02   4.4489346345044201e-02  -1.1560762329923914e-01   5.2089757039499335e-02  -1.8529635236754755e-01   8.0687924861894411e-02   2.4542905000000000e+06   7.0377747252747241e+01
   2.4543825000000000e+06  -4.3600500675510634e-02   2.5304637061264307e-02  -4.4542633465046839e-02   4.0297718179576891e-02  -2.8031151317860954e-02   4.2759417511538104e-02  -6.3489759698688850e-02   5.0064329182199281e-02  -9.6370649455679386e-02   8.2365686490611850e-02   2.4543825000000000e+06   6.9757692307692309e+01
   2.4544735000000000e+06  -5.2137033392810492e-02   2.5118030150928061e-02  -4.0214524245483566e-02   3.9861118931694514e-02  -4.5745328681915325e-02   4.2562516835998598e-02  -7.9468794156459743e-02   4.9774800175821705e-02  -6.0497238348678858e-02   8.0385193751518133e-02   2.4544735000000000e+06   6.8803305785123939e+01
   2.4545645000000000e+06  -7.7484568528235889e-02   2.5699976809184771e-02  -8.7683013434108559e-02   4.2300146474214567e-02  -4.7887778365732207e-02   4.3085669980115003e-02  -1.0208100070417060e-01   4.9001425576988521e-02  -1.1536593479968897e-01   7.3280322223575653e-02   2.4545645000000000e+06   6.8155219780219753e+01
   2.4546555000000000e+06  -8.4466934673835786e-02   2.5467660901329309e-02  -6.0531906527456755e-02   4.0875649131435848e-02  -1.0121398444484843e-01   4.3108749204737881e-02  -9.7581739137519261e-02   4.9680494220971150e-02  -1.4654744383295484e-01   6.7945727332322098e-02   2.4546555000000000e+06   6.8665659340659403e+01
   2.4547475000000000e+06  -9.8159996296226862e-02   2.5333257851982219e-02  -7.6300595993469097e-02   3.8867143008425704e-02  -1.0690479065584091e-01   4.3854811226965232e-02  -1.2453326605117622e-01   5.1553122390328970e-02  -1.0429098741534890e-01   6.2846719451555025e-02   2.4547475000000000e+06   6.9256868131868146e+01
   2.4548385000000000e+06  -1.0082718967645567e-01   2.5357717889595954e-02  -9.1791276204790051e-02   3.9133069723343801e-02  -1.0222019793727816e-01   4.3780662272014575e-02  -1.1442565927955427e-01   5.1267860366760384e-02  -1.1329432585559639e-01   7.2111938308223919e-02   2.4548385000000000e+06   7.0658356164383548e+01
   2.4549295000000000e+06  -6.8300245240331570e-02   2.4957442046691512e-02  -7.1800428164389182e-02   3.7933009962116938e-02  -5.0675568859464122e-02   4.3698838769701834e-02  -8.5871880247327753e-02   5.0844722014981587e-02  -8.3342646322315792e-02   7.2775630035088246e-02   2.4549295000000000e+06   7.3910410958904066e+01
   2.4550205000000000e+06  -3.5393777565389126e-02   2.4828998053493402e-02  -4.0100227274066182e-02   3.8102969760157528e-02  -4.4286416261392902e-03   4.3390023201281352e-02  -6.8228781939282654e-02   4.9864411325364351e-02  -1.2673403095661286e-02   7.6985421797122561e-02   2.4550205000000000e+06   7.4956164383561642e+01
   2.4551125000000000e+06  -1.1080667557424290e-02   2.5427842737703994e-02  -4.9659617815390737e-02   3.9642562963423493e-02   4.2002699723395986e-02   4.3704534763326808e-02  -1.9464501846973736e-02   5.0849114454307981e-02  -2.1524930977923618e-02   8.2549666125600857e-02   2.4551125000000000e+06   7.8005479452054800e+01
   2.4552035000000000e+06   1.3387011942779393e-02   2.5111474519930420e-02  -2.3737616174285547e-02   3.9716394718510697e-02   7.0816688816927584e-02   4.3001984630837667e-02  -4.9097784450037509e-03   4.9321241484907574e-02  -1.0633026595689463e-01   8.2480495176813731e-02   2.4552035000000000e+06   8.0183835616438415e+01
   2.4552945000000000e+06   2.4927731537052376e-02   2.5339637967941243e-02  -4.9807466643854957e-03   3.9191650963480130e-02   5.9011047795170128e-02   4.3606940508650202e-02   2.8996498024169013e-02   5.1267484593814409e-02  -1.9818540742638036e-01   8.1944807692895860e-02   2.4552945000000000e+06   8.4291780821917840e+01
   2.4553855000000000e+06   5.5980188866374882e-02   2.5887149557968402e-02   1.3317150378090312e-02   3.9455913194561522e-02   1.0195759009602011e-01   4.5592153605145937e-02   7.0313863811576671e-02   5.2073680387392886e-02  -2.3073221687740295e-01   8.5700178183909903e-02   2.4553855000000000e+06   9.0822191780821939e+01
   2.4554775000000000e+06   4.6105726643213850e-02   2.6154505071639571e-02   2.6893731275464138e-02   4.0274554734055487e-02   6.5788778689155059e-02   4.6413941128573361e-02   5.3209104456167375e-02   5.1220897108324233e-02  -1.8765907507141658e-01   8.7423408713502071e-02   2.4554775000000000e+06   9.9151506849315155e+01
   2.4555685000000000e+06   1.1689442059905313e-01   2.7261957358460688e-02   9.3579320763644752e-02   4.1461943684877753e-02   1.2637188388262732e-01   4.8269924210232885e-02   1.4526961721229467e-01   5.4667052034792524e-02  -9.8337533186741349e-02   8.4408977161088486e-02   2.4555685000000000e+06   1.1396291208791213e+02
   2.4556595000000000e+06   1.7585000313392699e-01   2.7734943918662821e-02   1.4155626639179614e-01   4.2531391695936477e-02   2.2430699321624170e-01   4.9621914528502301e-02   1.7373562530230108e-01   5.4147381041788262e-02  -1.2300414425921323e-03   8.0533247635723823e-02   2.4556595000000000e+06   1.1800412087912082e+02
   2.4557505000000000e+06   1.8416488446235368e-01   2.7871228698312035e-02   1.9710854251782420e-01   4.3431916773552404e-02   2.1237510290454781e-01   5.0233497119855745e-02   1.3417586083047553e-01   5.2638569787535623e-02   1.4852027872067622e-01   6.2361801513273599e-02   2.4557505000000000e+06   1.2382087912087918e+02
   2.4558425000000000e+06   2.3439300144718023e-01   2.7223237072120866e-02   2.4889484997259803e-01   4.2655135848087111e-02   2.5553289794335182e-01   4.7826309835923196e-02   1.8691523943591004e-01   5.2519843536177821e-02   2.3645925672157839e-01   6.0457696288055821e-02   2.4558425000000000e+06   1.2621346153846164e+02
   2.4559335000000000e+06   2.0246838505732551e-01   2.6832921815296663e-02   2.6734138809491692e-01   4.2524651929289760e-02   2.3208011741854861e-01   4.8436496025447549e-02   8.4083412612754815e-02   4.9407811670283498e-02   1.8619155082817582e-01   6.7267347460367666e-02   2.4559335000000000e+06   1.1992821917808226e+02
   2.4560245000000000e+06   1.7932908295376174e-01   2.6734249318658490e-02   2.4977892744292526e-01   4.2554977807112135e-02   1.8918964076404848e-01   4.6588393538109944e-02   6.6838881628004970e-02   5.0884319884651315e-02   1.8297993297819592e-01   7.4010884713097691e-02   2.4560245000000000e+06   1.1947999999999995e+02
   2.4561155000000000e+06   1.8699310296726745e-01   2.7090413981960410e-02   2.3233586533438955e-01   4.2386372254791534e-02   2.2504357278301029e-01   4.6265189220969220e-02   6.0034029759494699e-02   5.4327938161776300e-02   1.3329318614060789e-01   8.2503523026934866e-02   2.4561155000000000e+06   1.1951534246575341e+02
   2.4562075000000000e+06   1.8464905930763503e-01   2.6837788483386325e-02   2.2387262616584142e-01   4.1957479407558125e-02   2.3291947781985653e-01   4.6338769353206730e-02   5.8430342205050285e-02   5.3102459987722547e-02   1.4515688261407311e-01   8.1929833367195753e-02   2.4562075000000000e+06   1.1641068493150679e+02
   2.4562985000000000e+06   2.0700428233880294e-01   2.6897578403114464e-02   1.9053380237515222e-01   4.1321666241487122e-02   2.8268517438256385e-01   4.5679031441675733e-02   1.2309415257599798e-01   5.6139404756116319e-02   1.1043635469562582e-01   9.3009395739663228e-02   2.4562985000000000e+06   1.2342547945205484e+02
   2.4563895000000000e+06   2.6247489191350615e-01   2.7524257782603572e-02   2.2938249900245863e-01   4.2122944435180172e-02   3.4087887669694644e-01   4.7148137680905741e-02   2.0825790277242406e-01   5.7115640636906287e-02   1.7005396473001774e-01   9.7130120967354072e-02   2.4563895000000000e+06   1.3382219178082178e+02
   2.4564805000000000e+06   2.9781319664569766e-01   2.6783115714277352e-02   2.4671711417593412e-01   4.1351914743386224e-02   3.6113556856300405e-01   4.6329242233048372e-02   2.9891819935933439e-01   5.3967420330770267e-02   1.5060345831883357e-01   9.7856660966612982e-02   2.4564805000000000e+06   1.3603370473537595e+02


==> table_frequencies/paramtable_GOLF_365d_6662d_latex_002.txt <==
\begin{table*} 
\caption{Acoustic oscillation frequencies of the $l=0$, 1, 2, and 3 modes extracted from the 365-day GOLF/SoHO spectrum calculated between 11-07-1996 and 10-07-1997.} 
\label{table:002} 
\centering 
\begin{tabular}{c c c c c}\hline \hline 
$n$ & $l=0$ & $l=1$ & $l=2$ & $l=3$ \\
\hline
 9 &  $\pm$  &  $\pm$  & 1535.866 $\pm$   0.042 &  $\pm$   \\ 
10 &  $\pm$  & 1612.756 $\pm$   0.027 & 1674.523 $\pm$   0.039 &  $\pm$   \\ 
11 & 1686.518 $\pm$   0.055 & 1749.346 $\pm$   0.039 & 1810.329 $\pm$   0.043 &  $\pm$   \\ 
12 & 1822.186 $\pm$   0.038 & 1885.122 $\pm$   0.032 & 1945.785 $\pm$   0.040 &  $\pm$   \\ 
13 & 1957.414 $\pm$   0.041 & 2020.833 $\pm$   0.046 & 2082.062 $\pm$   0.056 & 2137.759 $\pm$    0.061 \\ 
14 & 2093.520 $\pm$   0.040 & 2156.802 $\pm$   0.051 & 2217.782 $\pm$   0.077 & 2273.436 $\pm$    0.100 \\ 
15 & 2228.788 $\pm$   0.051 & 2292.074 $\pm$   0.060 & 2352.357 $\pm$   0.061 & 2407.642 $\pm$    0.101 \\ 
16 & 2362.768 $\pm$   0.069 & 2425.508 $\pm$   0.063 & 2485.841 $\pm$   0.080 & 2541.308 $\pm$    0.127 \\ 
17 & 2496.228 $\pm$   0.062 & 2559.206 $\pm$   0.062 & 2619.602 $\pm$   0.062 & 2676.203 $\pm$    0.082 \\ 
18 & 2629.800 $\pm$   0.052 & 2693.263 $\pm$   0.056 & 2754.409 $\pm$   0.064 & 2811.514 $\pm$    0.088 \\ 
19 & 2764.180 $\pm$   0.049 & 2828.134 $\pm$   0.055 & 2889.627 $\pm$   0.054 & 2946.978 $\pm$    0.064 \\ 
20 & 2898.946 $\pm$   0.056 & 2963.296 $\pm$   0.054 & 3024.718 $\pm$   0.061 & 3082.295 $\pm$    0.088 \\ 
21 & 3033.769 $\pm$   0.058 & 3098.148 $\pm$   0.062 & 3159.830 $\pm$   0.067 & 3217.805 $\pm$    0.091 \\ 
22 & 3168.647 $\pm$   0.058 & 3233.102 $\pm$   0.064 & 3295.043 $\pm$   0.093 & 3353.691 $\pm$    0.167 \\ 
23 & 3303.456 $\pm$   0.070 & 3368.464 $\pm$   0.083 & 3430.823 $\pm$   0.109 & 3489.656 $\pm$    0.313 \\ 
24 & 3438.986 $\pm$   0.090 & 3503.897 $\pm$   0.103 & 3566.936 $\pm$   0.220 & 3626.767 $\pm$    0.498 \\ 
25 & 3574.671 $\pm$   0.168 & 3640.366 $\pm$   0.123 & 3703.107 $\pm$   0.348 &  $\pm$   \\ 
26 & 3710.877 $\pm$   0.222 & 3776.531 $\pm$   0.196 & 3839.862 $\pm$   0.919 &  $\pm$   \\ 
27 & 3847.296 $\pm$   0.444 & 3913.520 $\pm$   0.268 &  $\pm$  &  $\pm$   \\ 
\hline 
\end{tabular} 
\end{table*}


==> table_frequencies/paramtable_GOLF_365d_6662d_latex_003.txt <==
\begin{table*} 
\caption{Acoustic oscillation frequencies of the $l=0$, 1, 2, and 3 modes extracted from the 365-day GOLF/SoHO spectrum calculated between 11-10-1996 and 10-10-1997.} 
\label{table:003} 
\centering 
\begin{tabular}{c c c c c}\hline \hline 
$n$ & $l=0$ & $l=1$ & $l=2$ & $l=3$ \\
\hline
 9 & 1407.690 $\pm$   0.182 &  $\pm$  & 1535.855 $\pm$   0.040 &  $\pm$   \\ 
10 & 1548.296 $\pm$   0.045 & 1612.766 $\pm$   0.026 &  $\pm$  &  $\pm$   \\ 
11 & 1686.583 $\pm$   0.052 & 1749.335 $\pm$   0.044 & 1810.321 $\pm$   0.042 &  $\pm$   \\ 
12 & 1822.189 $\pm$   0.044 & 1885.101 $\pm$   0.033 & 1945.774 $\pm$   0.049 & 2001.090 $\pm$    0.057 \\ 
13 & 1957.400 $\pm$   0.042 & 2020.820 $\pm$   0.048 & 2082.090 $\pm$   0.073 & 2137.788 $\pm$    0.050 \\ 
14 & 2093.447 $\pm$   0.046 & 2156.787 $\pm$   0.053 & 2217.812 $\pm$   0.083 & 2273.696 $\pm$    0.134 \\ 
15 & 2228.827 $\pm$   0.060 & 2292.044 $\pm$   0.056 & 2352.385 $\pm$   0.055 & 2407.752 $\pm$    0.089 \\ 
16 & 2362.776 $\pm$   0.067 & 2425.529 $\pm$   0.060 & 2485.837 $\pm$   0.070 & 2541.468 $\pm$    0.109 \\ 
17 & 2496.309 $\pm$   0.069 & 2559.143 $\pm$   0.062 & 2619.652 $\pm$   0.058 & 2676.222 $\pm$    0.085 \\ 
18 & 2629.715 $\pm$   0.049 & 2693.425 $\pm$   0.060 & 2754.414 $\pm$   0.069 & 2811.442 $\pm$    0.080 \\ 
19 & 2764.176 $\pm$   0.048 & 2828.132 $\pm$   0.056 & 2889.522 $\pm$   0.058 & 2946.928 $\pm$    0.067 \\ 
20 & 2899.074 $\pm$   0.058 & 2963.239 $\pm$   0.054 & 3024.676 $\pm$   0.066 & 3082.196 $\pm$    0.079 \\ 
21 & 3033.807 $\pm$   0.053 & 3098.145 $\pm$   0.064 & 3159.874 $\pm$   0.066 & 3217.782 $\pm$    0.082 \\ 
22 & 3168.678 $\pm$   0.058 & 3233.074 $\pm$   0.062 & 3295.144 $\pm$   0.103 & 3353.563 $\pm$    0.176 \\ 
23 & 3303.478 $\pm$   0.077 & 3368.450 $\pm$   0.082 & 3430.896 $\pm$   0.115 & 3489.381 $\pm$    0.282 \\ 
24 & 3439.018 $\pm$   0.090 & 3504.023 $\pm$   0.100 & 3566.824 $\pm$   0.211 & 3626.405 $\pm$    0.396 \\ 
25 & 3574.726 $\pm$   0.151 & 3640.394 $\pm$   0.119 & 3703.193 $\pm$   0.332 & 3763.401 $\pm$    0.905 \\ 
26 & 3711.045 $\pm$   0.207 & 3776.462 $\pm$   0.190 &  $\pm$  &  $\pm$   \\ 
27 & 3847.559 $\pm$   0.600 & 3913.365 $\pm$   0.299 &  $\pm$  &  $\pm$   \\ 
\hline 
\end{tabular} 
\end{table*}


==> table_frequencies/paramtable_GOLF_365d_6662d_latex_004.txt <==
  \begin{table*} 
\caption{Acoustic oscillation frequencies of the $l=0$, 1, 2, and 3 modes extracted from the 365-day GOLF/SoHO spectrum calculated between 10-01-1997 and 09-01-1998.} 
\label{table:004} 
\centering 
\begin{tabular}{c c c c c}\hline \hline 
$n$ & $l=0$ & $l=1$ & $l=2$ & $l=3$ \\
\hline
 9 &  $\pm$  & 1472.872 $\pm$   0.026 &  $\pm$  &  $\pm$   \\ 
10 & 1548.302 $\pm$   0.026 & 1612.768 $\pm$   0.027 & 1674.497 $\pm$   0.034 &  $\pm$   \\ 
11 & 1686.604 $\pm$   0.038 & 1749.296 $\pm$   0.035 & 1810.302 $\pm$   0.039 &  $\pm$   \\ 
12 & 1822.189 $\pm$   0.051 & 1885.119 $\pm$   0.037 & 1945.818 $\pm$   0.061 &  $\pm$   \\ 
13 & 1957.419 $\pm$   0.045 & 2020.805 $\pm$   0.059 & 2082.046 $\pm$   0.076 &  $\pm$   \\ 
14 & 2093.494 $\pm$   0.052 & 2156.757 $\pm$   0.045 & 2217.718 $\pm$   0.071 & 2273.567 $\pm$    0.142 \\ 
15 & 2228.815 $\pm$   0.063 & 2292.115 $\pm$   0.050 & 2352.301 $\pm$   0.056 & 2407.628 $\pm$    0.093 \\ 
16 & 2362.788 $\pm$   0.072 & 2425.549 $\pm$   0.059 & 2485.777 $\pm$   0.067 & 2541.520 $\pm$    0.096 \\ 
17 & 2496.205 $\pm$   0.069 & 2559.180 $\pm$   0.063 & 2619.611 $\pm$   0.057 & 2676.305 $\pm$    0.080 \\ 
18 & 2629.651 $\pm$   0.051 & 2693.366 $\pm$   0.061 & 2754.330 $\pm$   0.071 & 2811.459 $\pm$    0.085 \\ 
19 & 2764.184 $\pm$   0.050 & 2828.128 $\pm$   0.061 & 2889.621 $\pm$   0.063 & 2946.948 $\pm$    0.089 \\ 
20 & 2899.079 $\pm$   0.058 & 2963.291 $\pm$   0.049 & 3024.711 $\pm$   0.065 & 3082.140 $\pm$    0.075 \\ 
21 & 3033.799 $\pm$   0.052 & 3098.069 $\pm$   0.069 & 3159.815 $\pm$   0.072 & 3217.805 $\pm$    0.089 \\ 
22 & 3168.712 $\pm$   0.058 & 3233.049 $\pm$   0.065 & 3295.136 $\pm$   0.098 & 3353.694 $\pm$    0.159 \\ 
23 & 3303.415 $\pm$   0.071 & 3368.386 $\pm$   0.076 & 3430.870 $\pm$   0.124 & 3489.772 $\pm$    0.279 \\ 
24 & 3439.073 $\pm$   0.098 & 3504.097 $\pm$   0.100 & 3567.204 $\pm$   0.209 & 3626.545 $\pm$    0.381 \\ 
25 & 3575.032 $\pm$   0.134 & 3640.403 $\pm$   0.117 & 3703.474 $\pm$   0.321 & 3763.499 $\pm$    0.844 \\ 
26 & 3711.382 $\pm$   0.223 & 3776.786 $\pm$   0.189 & 3840.757 $\pm$   0.895 &  $\pm$   \\ 
27 & 3847.725 $\pm$   0.656 & 3913.251 $\pm$   0.298 &  $\pm$  &  $\pm$   \\ 
\hline 
\end{tabular} 
\end{table*}


==> table_frequencies/paramtable_GOLF_365d_6662d_latex_005.txt <==
\begin{table*} 
\caption{Acoustic oscillation frequencies of the $l=0$, 1, 2, and 3 modes extracted from the 365-day GOLF/SoHO spectrum calculated between 11-04-1997 and 10-04-1998.} 
\label{table:005} 
\centering 
\begin{tabular}{c c c c c}\hline \hline 
$n$ & $l=0$ & $l=1$ & $l=2$ & $l=3$ \\
\hline
 9 &  $\pm$  & 1472.857 $\pm$   0.011 &  $\pm$  &  $\pm$   \\ 
10 & 1548.304 $\pm$   0.050 & 1612.761 $\pm$   0.024 & 1674.504 $\pm$   0.041 &  $\pm$   \\ 
11 & 1686.560 $\pm$   0.038 & 1749.275 $\pm$   0.029 & 1810.309 $\pm$   0.049 &  $\pm$   \\ 
12 & 1822.126 $\pm$   0.055 & 1885.112 $\pm$   0.053 & 1945.782 $\pm$   0.051 & 2001.176 $\pm$    0.050 \\ 
13 & 1957.403 $\pm$   0.043 & 2020.872 $\pm$   0.059 & 2082.171 $\pm$   0.060 & 2137.653 $\pm$    0.080 \\ 
14 & 2093.497 $\pm$   0.050 & 2156.785 $\pm$   0.055 & 2217.700 $\pm$   0.060 &  $\pm$   \\ 
15 & 2228.831 $\pm$   0.068 & 2292.113 $\pm$   0.052 & 2352.281 $\pm$   0.054 & 2407.543 $\pm$    0.082 \\ 
16 & 2362.817 $\pm$   0.070 & 2425.638 $\pm$   0.060 & 2485.821 $\pm$   0.074 & 2541.654 $\pm$    0.091 \\ 
17 & 2496.223 $\pm$   0.068 & 2559.195 $\pm$   0.064 & 2619.571 $\pm$   0.060 & 2676.264 $\pm$    0.087 \\ 
18 & 2629.621 $\pm$   0.052 & 2693.419 $\pm$   0.059 & 2754.337 $\pm$   0.075 & 2811.475 $\pm$    0.069 \\ 
19 & 2764.173 $\pm$   0.053 & 2828.166 $\pm$   0.066 & 2889.615 $\pm$   0.076 & 2946.904 $\pm$    0.093 \\ 
20 & 2899.123 $\pm$   0.060 & 2963.270 $\pm$   0.046 & 3024.776 $\pm$   0.068 & 3082.151 $\pm$    0.070 \\ 
21 & 3033.799 $\pm$   0.051 & 3098.062 $\pm$   0.069 & 3159.878 $\pm$   0.073 & 3217.809 $\pm$    0.086 \\ 
22 & 3168.716 $\pm$   0.059 & 3233.056 $\pm$   0.065 & 3295.149 $\pm$   0.093 & 3353.825 $\pm$    0.171 \\ 
23 & 3303.371 $\pm$   0.075 & 3368.384 $\pm$   0.077 & 3430.802 $\pm$   0.129 & 3490.089 $\pm$    0.255 \\ 
24 & 3439.181 $\pm$   0.100 & 3504.157 $\pm$   0.100 & 3567.175 $\pm$   0.206 & 3626.194 $\pm$    0.291 \\ 
25 & 3575.002 $\pm$   0.129 & 3640.466 $\pm$   0.121 & 3703.609 $\pm$   0.356 &  $\pm$   \\ 
26 & 3711.403 $\pm$   0.249 & 3776.926 $\pm$   0.215 & 3840.415 $\pm$   0.826 &  $\pm$   \\ 
27 & 3847.895 $\pm$   0.612 & 3913.259 $\pm$   0.294 &  $\pm$  &  $\pm$   \\ 
\hline 
\end{tabular} 
\end{table*}


==> table_frequencies/tablefreq_test.txt <==
\begin{table*} 
\caption{{\bf TBM}GOLF frequency table. Series 365 days.} 
\label{table:14} 
\centering 
\begin{tabular}{c c c c c}\hline \hline 
$n$ & $l=0$ & $l=1$ & $l=2$ & $l=3$ \\
\hline
 9 &  $\pm$  &  $\pm$  & 1535.872 $\pm$   0.034 &  $\pm$   \\ 
10 & 1548.414 $\pm$   0.041 & 1612.734 $\pm$   0.028 & 1674.568 $\pm$   0.057 &  $\pm$   \\ 
11 & 1686.538 $\pm$   0.043 & 1749.297 $\pm$   0.040 & 1810.304 $\pm$   0.052 &  $\pm$   \\ 
12 & 1822.197 $\pm$   0.043 & 1885.106 $\pm$   0.037 & 1945.823 $\pm$   0.045 &  $\pm$   \\ 
13 & 1957.469 $\pm$   0.051 & 2020.840 $\pm$   0.033 & 2082.058 $\pm$   0.049 & 2137.784 $\pm$    0.064 \\ 
14 & 2093.510 $\pm$   0.038 & 2156.811 $\pm$   0.053 & 2217.819 $\pm$   0.083 & 2273.370 $\pm$    0.075 \\ 
15 & 2228.819 $\pm$   0.049 & 2291.996 $\pm$   0.064 & 2352.285 $\pm$   0.074 & 2407.785 $\pm$    0.122 \\ 
16 & 2362.799 $\pm$   0.065 & 2425.473 $\pm$   0.060 & 2485.921 $\pm$   0.083 & 2541.352 $\pm$    0.126 \\ 
17 & 2496.222 $\pm$   0.060 & 2559.231 $\pm$   0.059 & 2619.644 $\pm$   0.070 & 2676.191 $\pm$    0.098 \\ 
18 & 2629.906 $\pm$   0.055 & 2693.303 $\pm$   0.052 & 2754.474 $\pm$   0.061 & 2811.351 $\pm$    0.087 \\ 
19 & 2764.146 $\pm$   0.052 & 2828.103 $\pm$   0.056 & 2889.557 $\pm$   0.053 & 2946.983 $\pm$    0.058 \\ 
20 & 2898.947 $\pm$   0.055 & 2963.273 $\pm$   0.054 & 3024.664 $\pm$   0.064 & 3082.219 $\pm$    0.093 \\ 
21 & 3033.772 $\pm$   0.054 & 3098.152 $\pm$   0.063 & 3159.856 $\pm$   0.066 & 3217.738 $\pm$    0.088 \\ 
22 & 3168.619 $\pm$   0.055 & 3233.168 $\pm$   0.065 & 3295.107 $\pm$   0.090 & 3353.672 $\pm$    0.164 \\ 
23 & 3303.376 $\pm$   0.071 & 3368.612 $\pm$   0.081 & 3430.871 $\pm$   0.109 & 3489.737 $\pm$    0.361 \\ 
24 & 3438.884 $\pm$   0.086 & 3503.887 $\pm$   0.105 & 3566.714 $\pm$   0.200 & 3626.576 $\pm$    0.466 \\ 
25 & 3574.584 $\pm$   0.170 & 3640.344 $\pm$   0.135 & 3703.153 $\pm$   0.348 &  $\pm$   \\ 
26 & 3710.794 $\pm$   0.235 & 3776.536 $\pm$   0.208 & 3839.292 $\pm$   0.638 &  $\pm$   \\ 
27 & 3847.099 $\pm$   0.334 & 3913.674 $\pm$   0.267 &  $\pm$  &  $\pm$   \\ 
\hline 
\end{tabular} 
\end{table*}

